Observation of the $B_c^+ \to J/\psi \pi^+ \pi^0$ decay

The first observation of the $B_c^+ \to J/\psi \pi^+ \pi^0$ decay is reported with high significance using proton-proton collision data, corresponding to an integrated luminosity of 9fb$^{-1}$, collected with the LHCb detector at centre-of-mass energies of 7, 8, and 13 TeV. The ratio of its branching fraction relative to the $B_c^+ \to J/\psi \pi^+$ channel is measured to be $$ \frac{ {\cal{B}}( B_c^+ \to J/\psi \pi^+\pi^0 ) } { {\cal{B}}( B_c^+ \to J/\psi \pi^+ ) } = 2.80 \pm 0.15 \pm 0.11 \pm 0.16 \,, $$ where the first uncertainty is statistical, the second systematic and the third related to imprecise knowledge of the branching fractions for $B^+ \to J/\psi K^{*+}$ and $B^+ \to J/\psi K^+$ decays, which are used to determine the $\pi^0$ detection efficiency. The $\pi^+\pi^0$ mass spectrum is found to be consistent with the dominance of an intermediate $\rho^+$ contribution in accordance with a model based on QCD factorisation.

==> figs/Fig2.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 6.10555555667979,
  "fY1" : -231.32530068569,
  "fX2" : 6.47592592595999,
  "fY2" : 1696.38554554301,
  "fXtoAbsPixelk" : -16485.0000015581,
  "fXtoPixelk" : -16485.0000015581,
  "fXtoPixel" : 2700.00000794729,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -0.414999999385327,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 6.10555555667979,
  "fPixeltoXk" : 6.10555555667979,
  "fPixeltoX" : 3.70370369280207e-4,
  "fAbsPixeltoYk" : 1696.38554554301,
  "fPixeltoYk" : -231.32530068569,
  "fPixeltoY" : -2.40963855778588,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 6.15,
  "fUymin" : 0,
  "fUxmax" : 6.45,
  "fUymax" : 1600,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 6.15,
      "fY1" : 0,
      "fX2" : 6.45,
      "fY2" : 1600,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1a4ceedf0",
      "fTitle" : "A RooPlot of \"mass of Bc candidate\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 122,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 120,
        "fXmin" : 6.15,
        "fXmax" : 6.45,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1600,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 1403.38692843742, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitPi_Pi_Pi_Norm[mBcPi]_Comp[(Pi)_plus_(Pi2)_Pi]",
      "fTitle" : "Projection of Fit1D FitPi_Pi",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 281,
      "fX" : [6.1499975, 6.15, 6.1525, 6.155, 6.1575, 6.16, 6.1625, 6.165, 6.1675, 6.17, 6.1725, 6.175, 6.1775, 6.18, 6.1825, 6.185, 6.1875, 6.19, 6.1925, 6.195, 6.1975, 6.2, 6.2025, 6.205, 6.2075, 6.21, 6.2125, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.22875, 6.23, 6.23125, 6.2325, 6.23375, 6.235, 6.23625, 6.236875, 6.2375, 6.238125, 6.23875, 6.239375, 6.24, 6.240625, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.2496875, 6.25, 6.2503125, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.259375, 6.26, 6.260625, 6.26125, 6.261875, 6.2625, 6.26375, 6.264375, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.283125, 6.28375, 6.284375, 6.285, 6.28625, 6.286875, 6.2875, 6.288125, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.2984375, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.308125, 6.30875, 6.309375, 6.31, 6.310625, 6.31125, 6.311875, 6.3125, 6.313125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.32125, 6.3225, 6.325, 6.3275, 6.33, 6.3325, 6.335, 6.3375, 6.34, 6.3425, 6.345, 6.3475, 6.35, 6.3525, 6.355, 6.3575, 6.36, 6.3625, 6.365, 6.3675, 6.37, 6.3725, 6.375, 6.3775, 6.38, 6.3825, 6.385, 6.3875, 6.39, 6.3925, 6.395, 6.3975, 6.4, 6.4025, 6.405, 6.4075, 6.41, 6.4125, 6.415, 6.4175, 6.42, 6.4225, 6.425, 6.4275, 6.43, 6.4325, 6.435, 6.4375, 6.44, 6.4425, 6.445, 6.4475, 6.45, 6.45, 6.4500025],
      "fY" : [0, 4.4912701068724, 4.6449279281735, 4.80782771102263, 4.98077732427149, 5.16467844509341, 5.3605402905126, 5.56949579759292, 5.79282077164668, 6.03195665055145, 6.28853769879007, 6.56442365913891, 6.86173916946495, 7.18292161953109, 7.53077960970393, 7.9085648245943, 8.32006101340017, 8.76969496652028, 9.26267602813844, 9.80517298390851, 10.404540406652, 11.0696111803865, 11.8110786505598, 12.6420017712371, 13.5784815470494, 14.6405800925073, 15.8535903660068, 17.2498259792204, 18.8712089300732, 20.7731367567547, 23.0305123329574, 25.7476323181211, 29.0752710296318, 31.0349931952473, 33.2415293511166, 35.7447977050742, 38.6091803776473, 41.9186376081741, 45.7837565649515, 50.3515001447187, 52.9579663552499, 55.8187863208645, 58.9695137741654, 62.4516467223345, 66.3137481797049, 70.6128200723593, 75.4160054847222, 80.8027232703449, 86.8673810634908, 93.6729552038929, 101.012888744958, 108.876360926331, 117.300506298742, 126.324916327263, 135.991607908101, 146.344931262895, 157.431406641771, 169.299479282491, 181.999182444023, 195.581699108935, 210.09881417599, 217.724032579379, 225.602250676669, 233.739795554858, 242.142885766304, 250.817600177858, 259.76984496732, 269.00531881615, 278.52947636329, 288.347490001993, 298.464210118424, 308.884123888438, 319.611312767325, 330.649408825097, 342.001550098138, 353.670335146617, 365.657777024537, 377.965256886938, 390.593477475656, 403.542416740848, 416.811281871135, 430.39846401862, 444.301494017586, 458.516999407253, 473.040663077803, 487.867183866253, 502.990239434653, 518.402451765632, 534.095355611082, 550.059370228337, 566.283774733902, 599.465049187641, 633.529930961952, 668.350072656933, 703.778054128498, 739.647764325328, 775.775161050108, 847.984501504154, 883.621061379739, 918.628805490663, 935.81943225874, 952.759146842931, 969.416071015608, 985.758197009508, 1001.75349465602, 1017.37002132835, 1032.57603415954, 1047.34010397809, 1061.63123038109, 1075.41895734422, 1088.67348875197, 1101.36580322068, 1113.46776757875, 1124.95224836601, 1135.79322071643, 1145.96587399477, 1155.44671356887, 1164.21365811586, 1172.24613188088, 1179.52515133189, 1186.03340568432, 1191.75533080242, 1196.67717602209, 1200.78706348118, 1204.07503958779, 1206.53311830486, 1208.15531597934, 1208.93767749688, 1208.87829359695, 1207.97730923927, 1206.23692296833, 1203.66137728039, 1200.25694005347, 1196.03187715791, 1190.99641642007, 1185.16270316574, 1178.54474762231, 1171.15836450821, 1163.02110518552, 1154.15218279594, 1144.57239084082, 1134.30401570318, 1123.37074364287, 1111.79756282463, 1099.61066096372, 1086.83731919381, 1073.50580277677, 1059.64524928521, 1045.28555489439, 1030.45725942109, 1015.19143074407, 999.519549232986, 983.473392799733, 967.08492317024, 950.386173954433, 933.409141067231, 898.747382623578, 863.350894541397, 827.463881277367, 791.32069123237, 719.139402216758, 683.500290302102, 648.399932116234, 613.99384347454, 580.418586423503, 563.97996232471, 547.79159330297, 531.86519625195, 516.211329888276, 500.839416032897, 485.757764787329, 470.973603281114, 456.493107660071, 442.321437980328, 428.462775672328, 414.920363240012, 401.696545863369, 388.792814578705, 376.209850718683, 363.947571303194, 352.005175083908, 340.381188958077, 329.073514480848, 318.079474221054, 307.395857721617, 297.018966842228, 286.944660279891, 277.168397080887, 267.685278975473, 258.490091385343, 249.577342971998, 240.941303611765, 232.576040701176, 224.475453713529, 216.633306943689, 209.043260394449, 201.698898772825, 187.721353281988, 174.648823871783, 162.429795294212, 151.013680594224, 140.351305525624, 130.395287945203, 121.100321121267, 112.423370857659, 104.32379687293, 96.7634090364479, 89.7064689020926, 83.1196465528351, 76.971942133508, 71.2345806580457, 65.8808877826598, 60.8861532835927, 56.2274880070321, 51.8836791028544, 47.8802599188813, 44.2832828987155, 41.0463213283818, 38.125524224868, 35.4830838294297, 33.0863366955881, 28.9205680032349, 25.44383684004, 22.5163114500398, 20.0310142883151, 17.9053421570114, 16.0748919240051, 14.4889485995337, 11.8971759505974, 9.89222078427566, 8.31552473541452, 7.0579671962679, 6.04244839321817, 5.21329573644046, 4.52956779685186, 3.96067839824119, 3.48345738991108, 3.08013169944609, 2.73691233516873, 2.4429893649482, 2.18980672986685, 1.97053211125126, 1.77966472316556, 1.6127419198846, 1.46611745812786, 1.33679230456745, 1.2222843797629, 1.12052743708333, 1.02979194257327, 0.948622711651933, 0.87578941186113, 0.810247019633591, 0.751104033580811, 0.697596773053923, 0.649068481576925, 0.604952247329333, 0.56475697352292, 0.528055799134801, 0.49447649864436, 0.463693488085318, 0.435421141130205, 0.409408178443724, 0.385432940163467, 0.363299388083549, 0.342833713180232, 0.323881447237079, 0.306304995803936, 0.2899815245565, 0.274801143083273, 0.260665339809369, 0.247485629638373, 0.235182382316388, 0.223683804783835, 0.212925055104996, 0.202847469132635, 0.193397884017258, 0.184528045121561, 0.17619408494228, 0.168356064354409, 0.168356064354409, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitPi_Pi_Pi_Norm[mBcPi]_Comp[(Pi)_plus_(Pi2)_Pi]",
        "fTitle" : "Projection of Fit1D FitPi_Pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 283,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 281,
          "fXmin" : 6.119997,
          "fXmax" : 6.480003,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1329.83144524656,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1329.83144524656,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitPi_Pi",
      "_ymin" : 0,
      "_ymax" : 1208.93767749688,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitPi_Pi_Pi_Norm[mBcPi]_Comp[histo1]",
      "fTitle" : "Projection of Fit1D FitPi_Pi",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1180,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 124,
      "fX" : [6.1499975, 6.15, 6.1525, 6.155, 6.1575, 6.16, 6.1625, 6.165, 6.1675, 6.17, 6.1725, 6.175, 6.1775, 6.18, 6.1825, 6.185, 6.1875, 6.19, 6.1925, 6.195, 6.1975, 6.2, 6.2025, 6.205, 6.2075, 6.21, 6.2125, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.235, 6.2375, 6.24, 6.2425, 6.245, 6.2475, 6.25, 6.2525, 6.255, 6.2575, 6.26, 6.2625, 6.265, 6.2675, 6.27, 6.2725, 6.275, 6.2775, 6.28, 6.2825, 6.285, 6.2875, 6.29, 6.2925, 6.295, 6.2975, 6.3, 6.3025, 6.305, 6.3075, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.3325, 6.335, 6.3375, 6.34, 6.3425, 6.345, 6.3475, 6.35, 6.3525, 6.355, 6.3575, 6.36, 6.3625, 6.365, 6.3675, 6.37, 6.3725, 6.375, 6.3775, 6.38, 6.3825, 6.385, 6.3875, 6.39, 6.3925, 6.395, 6.3975, 6.4, 6.4025, 6.405, 6.4075, 6.41, 6.4125, 6.415, 6.4175, 6.42, 6.4225, 6.425, 6.4275, 6.43, 6.4325, 6.435, 6.4375, 6.44, 6.4425, 6.445, 6.4475, 6.45, 6.45, 6.4500025],
      "fY" : [0, 1.60280159692872, 1.74199124727543, 1.85766131681561, 1.97333138635583, 2.11367773739792, 2.25402408844005, 2.4124920837101, 2.57096007898021, 2.75410435575216, 2.93724863252418, 3.19750628898968, 3.45776394545508, 3.80014735129414, 4.14253075713307, 4.49648116992615, 4.8504315827191, 5.20746653069986, 5.56450147868061, 6.08964359439303, 6.61478571010564, 7.24017521941955, 7.86556472873368, 8.65482016989618, 9.44407561105896, 10.3073598967272, 11.1706441823957, 12.2652686071447, 13.3598930318932, 14.557463818533, 15.7550346051723, 17.0196940321454, 18.2843534591181, 19.1850377339378, 20.0857220087575, 20.486326016265, 20.8869300237726, 20.5626682621616, 20.2384065005505, 19.0196295344955, 17.80085256844, 15.8965376569102, 13.9922227453797, 11.9552728207771, 9.91832289617379, 8.16476464194403, 6.41120638771489, 5.1831758160962, 3.95514524447795, 3.07913725116, 2.20312925784237, 1.7080613602103, 1.21299346257824, 0.928445091509399, 0.643896720440454, 0.509719439773844, 0.375542159107187, 0.31153805396162, 0.247533948816031, 0.205892723781566, 0.164251498747086, 0.137647382752835, 0.111043266758593, 0.105645330180049, 0.100247393601508, 0.0813546155766048, 0.0624618375517087, 0.0547504995823619, 0.0470391616130152, 0.0478102954099497, 0.0485814292068845, 0.0508948305976881, 0.0532082319884926, 0.0431834926283436, 0.033158753268191, 0.0320020525727892, 0.030845351877387, 0.0304597849789197, 0.0300742180804523, 0.0273752497911805, 0.0246762815019096, 0.0223628801111052, 0.0200494787203015, 0.0223628801111056, 0.0246762815019096, 0.022362880111106, 0.0200494787203015, 0.0181216442279652, 0.0161938097356282, 0.01310927454789, 0.0100247393601508, 0.0131092745478889, 0.0161938097356282, 0.0150371090402264, 0.0138804083448241, 0.015037109040226, 0.0161938097356282, 0.0138804083448237, 0.0115670069540201, 0.00925360556321569, 0.00694020417241207, 0.00886803866474876, 0.0107958731570854, 0.0111814400555527, 0.0115670069540201, 0.010024739360151, 0.00848247176628142, 0.00578350347701054, 0.0030845351877387, 0.00192783449233689, 7.71133796934675e-4, 3.85566898467406e-4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitPi_Pi_Pi_Norm[mBcPi]_Comp[histo1]",
        "fTitle" : "Projection of Fit1D FitPi_Pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 126,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 124,
          "fXmin" : 6.119997,
          "fXmax" : 6.480003,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 22.9756230261499,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 22.9756230261499,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitPi_Pi",
      "_ymin" : 0,
      "_ymax" : 20.8869300237726,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitPi_Pi_Pi_Norm[mBcPi]_Comp[mpol_TQpRjV]",
      "fTitle" : "Projection of Fit1D FitPi_Pi",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 126,
      "fX" : [6.1474975, 6.1475, 6.15, 6.1525, 6.155, 6.1575, 6.16, 6.1625, 6.165, 6.1675, 6.17, 6.1725, 6.175, 6.1775, 6.18, 6.1825, 6.185, 6.1875, 6.19, 6.1925, 6.195, 6.1975, 6.2, 6.2025, 6.205, 6.2075, 6.21, 6.2125, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.23, 6.2325, 6.235, 6.2375, 6.24, 6.2425, 6.245, 6.2475, 6.25, 6.2525, 6.255, 6.2575, 6.26, 6.2625, 6.265, 6.2675, 6.27, 6.2725, 6.275, 6.2775, 6.28, 6.2825, 6.285, 6.2875, 6.29, 6.2925, 6.295, 6.2975, 6.3, 6.3025, 6.305, 6.3075, 6.31, 6.3125, 6.315, 6.3175, 6.32, 6.3225, 6.325, 6.3275, 6.33, 6.3325, 6.335, 6.3375, 6.34, 6.3425, 6.345, 6.3475, 6.35, 6.3525, 6.355, 6.3575, 6.36, 6.3625, 6.365, 6.3675, 6.37, 6.3725, 6.375, 6.3775, 6.38, 6.3825, 6.385, 6.3875, 6.39, 6.3925, 6.395, 6.3975, 6.4, 6.4025, 6.405, 6.4075, 6.41, 6.4125, 6.415, 6.4175, 6.42, 6.4225, 6.425, 6.4275, 6.43, 6.4325, 6.435, 6.4375, 6.44, 6.4425, 6.445, 6.4475, 6.45, 6.45, 6.4525, 6.4525025],
      "fY" : [0, 68.9281153347051, 68.9281153347051, 68.6276377109848, 68.3290282306658, 68.032286893748, 67.7374137002316, 67.4444086501165, 67.1532717434028, 66.8640029800902, 66.5766023601791, 66.2910698836692, 66.0074055505605, 65.7256093608533, 65.4456813145473, 65.1676214116427, 64.8914296521393, 64.6171060360373, 64.3446505633366, 64.0740632340372, 63.805344048139, 63.5384930056422, 63.2735101065467, 63.0103953508525, 62.7491487385596, 62.489770269668, 62.2322599441778, 61.9766177620887, 61.722843723401, 61.4709378281147, 61.2209000762296, 60.9727304677459, 60.7264290026634, 60.4819956809824, 60.2394305027025, 59.998733467824, 59.7599045763468, 59.5229438282708, 59.2878512235963, 59.0546267623229, 58.823270444451, 58.5937822699803, 58.3661622389109, 58.1404103512428, 57.9165266069761, 57.6945110061106, 57.4743635486464, 57.2560842345836, 57.0396730639221, 56.8251300366619, 56.6124551528029, 56.4016484123453, 56.192709815289, 55.985639361634, 55.7804370513803, 55.5771028845279, 55.3756368610768, 55.176038981027, 54.9783092443786, 54.7824476511314, 54.5884542012856, 54.396328894841, 54.2060717317977, 54.0176827121558, 53.8311618359152, 53.6465091030759, 53.4637245136379, 53.2828080676012, 53.1037597649658, 52.9265796057317, 52.7512675898989, 52.5778237174674, 52.4062479884372, 52.2365404028083, 52.0687009605808, 51.9027296617545, 51.7386265063296, 51.5763914943059, 51.4160246256836, 51.2575259004626, 51.1008953186428, 50.9461328802244, 50.7932385852073, 50.6422124335915, 50.493054425377, 50.3457645605638, 50.2003428391519, 50.0567892611414, 49.9151038265321, 49.7752865353241, 49.6373373875175, 49.5012563831121, 49.3670435221081, 49.2346988045053, 49.1042222303039, 48.9756137995038, 48.848873512105, 48.7240013681075, 48.6009973675113, 48.4798615103164, 48.3605937965228, 48.2431942261305, 48.1276627991395, 48.0139995155499, 47.9022043753615, 47.7922773785744, 47.6842185251887, 47.5780278152042, 47.4737052486211, 47.3712508254393, 47.2706645456588, 47.1719464092795, 47.0750964163016, 46.980114566725, 46.8870008605497, 46.7957552977757, 46.706377878403, 46.6188686024317, 46.5332274698616, 46.4494544806929, 46.3675496349254, 46.2875129325593, 46.2093443736716, 46.2093443736716, 46.2093443736716, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitPi_Pi_Pi_Norm[mBcPi]_Comp[mpol_TQpRjV]",
        "fTitle" : "Projection of Fit1D FitPi_Pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 128,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 126,
          "fXmin" : 6.116997,
          "fXmax" : 6.483003,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 75.8209268681756,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 75.8209268681756,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitPi_Pi",
      "_ymin" : 0,
      "_ymax" : 68.9281153347051,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitPi_Pi_Pi_Norm[mBcPi]",
      "fTitle" : "Projection of Fit1D FitPi_Pi",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 283,
      "fX" : [6.1474975, 6.1475, 6.15, 6.1525, 6.155, 6.1575, 6.16, 6.1625, 6.165, 6.1675, 6.17, 6.1725, 6.175, 6.1775, 6.18, 6.1825, 6.185, 6.1875, 6.19, 6.1925, 6.195, 6.1975, 6.2, 6.2025, 6.205, 6.2075, 6.21, 6.2125, 6.215, 6.2175, 6.22, 6.2225, 6.225, 6.2275, 6.22875, 6.23, 6.23125, 6.2325, 6.23375, 6.235, 6.23625, 6.236875, 6.2375, 6.238125, 6.23875, 6.239375, 6.24, 6.240625, 6.24125, 6.241875, 6.2425, 6.243125, 6.24375, 6.244375, 6.245, 6.245625, 6.24625, 6.246875, 6.2475, 6.248125, 6.24875, 6.249375, 6.2496875, 6.25, 6.2503125, 6.250625, 6.2509375, 6.25125, 6.2515625, 6.251875, 6.2521875, 6.2525, 6.2528125, 6.253125, 6.2534375, 6.25375, 6.2540625, 6.254375, 6.2546875, 6.255, 6.2553125, 6.255625, 6.2559375, 6.25625, 6.2565625, 6.256875, 6.2571875, 6.2575, 6.2578125, 6.258125, 6.2584375, 6.25875, 6.259375, 6.26, 6.260625, 6.26125, 6.261875, 6.2625, 6.26375, 6.264375, 6.265, 6.2653125, 6.265625, 6.2659375, 6.26625, 6.2665625, 6.266875, 6.2671875, 6.2675, 6.2678125, 6.268125, 6.2684375, 6.26875, 6.2690625, 6.269375, 6.2696875, 6.27, 6.2703125, 6.270625, 6.2709375, 6.27125, 6.2715625, 6.271875, 6.2721875, 6.2725, 6.2728125, 6.273125, 6.2734375, 6.27375, 6.2740625, 6.274375, 6.2746875, 6.275, 6.2753125, 6.275625, 6.2759375, 6.27625, 6.2765625, 6.276875, 6.2771875, 6.2775, 6.2778125, 6.278125, 6.2784375, 6.27875, 6.2790625, 6.279375, 6.2796875, 6.28, 6.2803125, 6.280625, 6.2809375, 6.28125, 6.2815625, 6.281875, 6.2821875, 6.2825, 6.283125, 6.28375, 6.284375, 6.285, 6.28625, 6.286875, 6.2875, 6.288125, 6.28875, 6.2890625, 6.289375, 6.2896875, 6.29, 6.2903125, 6.290625, 6.2909375, 6.29125, 6.2915625, 6.291875, 6.2921875, 6.2925, 6.2928125, 6.293125, 6.2934375, 6.29375, 6.2940625, 6.294375, 6.2946875, 6.295, 6.2953125, 6.295625, 6.2959375, 6.29625, 6.2965625, 6.296875, 6.2971875, 6.2975, 6.2978125, 6.298125, 6.2984375, 6.29875, 6.299375, 6.3, 6.300625, 6.30125, 6.301875, 6.3025, 6.303125, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.308125, 6.30875, 6.309375, 6.31, 6.310625, 6.31125, 6.311875, 6.3125, 6.313125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.32125, 6.3225, 6.325, 6.3275, 6.33, 6.3325, 6.335, 6.3375, 6.34, 6.3425, 6.345, 6.3475, 6.35, 6.3525, 6.355, 6.3575, 6.36, 6.3625, 6.365, 6.3675, 6.37, 6.3725, 6.375, 6.3775, 6.38, 6.3825, 6.385, 6.3875, 6.39, 6.3925, 6.395, 6.3975, 6.4, 6.4025, 6.405, 6.4075, 6.41, 6.4125, 6.415, 6.4175, 6.42, 6.4225, 6.425, 6.4275, 6.43, 6.4325, 6.435, 6.4375, 6.44, 6.4425, 6.445, 6.4475, 6.45, 6.45, 6.4525, 6.4525025],
      "fY" : [0, 75.0221870385062, 75.0221870385062, 75.0145568864337, 74.994517258504, 74.9863956043753, 75.015769882723, 75.0589730290692, 75.1352596247058, 75.2277838307171, 75.3626633664827, 75.5168562149834, 75.7693354986891, 76.0451124757733, 76.4287502853725, 76.8409317784797, 77.2964756466598, 77.7875986321566, 78.3218120605567, 78.9012407408562, 79.7001606264405, 80.5578191223998, 81.5832965063527, 82.6870387301459, 84.0459706796929, 85.5123274277763, 87.1801999334122, 89.0008523104913, 91.2379383097661, 93.7020397900812, 96.5515006515173, 99.7582774058757, 103.49375535293, 107.841620169732, 110.130168365692, 112.665997587757, 115.49902604376, 118.693635854229, 122.083747124846, 126.029987157563, 130.679318849121, 133.326754253992, 136.228660172908, 139.239373896194, 142.58160987331, 146.30393111859, 150.463339558117, 155.126978276315, 160.374266126735, 166.299610743642, 172.965988466766, 179.943213548405, 187.444094029315, 195.505764460227, 204.167816306209, 213.472266463471, 223.463465153654, 234.187932626879, 245.694114120912, 257.86065840835, 270.91013295813, 284.894322669017, 292.253122178933, 299.86495057249, 307.736134936687, 315.872893823882, 324.281306100924, 332.967277945617, 341.936508039417, 351.194451021269, 360.746279284424, 370.596843215046, 380.734050612359, 391.178562308286, 401.934010372838, 413.0035328424, 424.389728277142, 436.094609731064, 448.119558359209, 460.465276903409, 473.131743313824, 486.118164779077, 499.422932451268, 513.04357716468, 526.976726458535, 541.218063223011, 555.762286295128, 570.603073336937, 585.768470289863, 601.214587946999, 616.931845565681, 632.909522262414, 665.597428667711, 699.169059152542, 733.496066317006, 768.431030017018, 803.807839201256, 839.442451672407, 910.929337737387, 946.204845556883, 980.851654370681, 997.861857274806, 1014.62117718479, 1031.09773587299, 1047.25952557216, 1063.07451611368, 1078.51076487077, 1093.53652897645, 1108.12037925923, 1122.27531813849, 1135.92688676762, 1149.04528903111, 1161.6015035453, 1173.5673971386, 1184.91583635082, 1195.62079631595, 1205.65746639873, 1215.00235196702, 1223.63337169793, 1231.52994983662, 1238.67310285104, 1245.04551995662, 1250.63163701761, 1255.41770336991, 1259.39184115137, 1262.59171428205, 1264.96171921293, 1266.49587229097, 1267.19021840179, 1267.04284828491, 1266.05390689999, 1264.22559279158, 1261.56214845589, 1258.06984177096, 1253.75693860715, 1248.63366679079, 1242.71217164767, 1236.0064634052, 1228.5323567818, 1220.30740313955, 1211.35081562015, 1201.70970266577, 1191.38003571862, 1180.38550103853, 1168.75108679026, 1156.50298068905, 1143.66846386858, 1130.27580159073, 1116.3541314281, 1101.93334955595, 1087.04399579106, 1071.71713801218, 1055.98425658899, 1039.87712943337, 1023.42771827125, 1006.66805671255, 989.630140672199, 954.884296264073, 919.403838976381, 883.432973265803, 847.206047533221, 774.857637419325, 739.135140093971, 703.951513256368, 669.479816015782, 635.839067124815, 619.367740890668, 603.146698923315, 587.187658116422, 571.501177186616, 556.096677954846, 540.982470522627, 526.165782019502, 511.652788591289, 497.448650294118, 483.557548558429, 469.982725888167, 456.726527463317, 443.7932396802, 431.180748511467, 418.888970977007, 406.91710582849, 395.263679963169, 383.926594936192, 372.903173316388, 362.190204646684, 351.783990786768, 341.680390433644, 331.874862633594, 322.362509116875, 313.138115305181, 304.196189860012, 295.531002657696, 287.136621094764, 279.008824283145, 271.139496879074, 263.522298885343, 256.150815008969, 242.119112577854, 228.992542986334, 216.719590986409, 205.249669623032, 194.533604650004, 184.524013924118, 175.180892258533, 166.455903912239, 158.308408603786, 150.700216202543, 143.595588262389, 136.961194866296, 130.766036159096, 124.981337154723, 119.577049799028, 114.531837578614, 109.822811339668, 105.428758232069, 101.375211603636, 97.728223897974, 94.4413684011062, 91.4707941300208, 88.7814886859875, 86.3379932625134, 82.079078267783, 78.5096678380613, 75.4899302173845, 72.9171290967167, 70.7044200423202, 68.7873999220715, 67.115353746208, 64.3543187696323, 62.1819694190725, 60.4274091886237, 58.9938556112906, 57.8130769521206, 56.8205325826238, 55.9760522075144, 55.2482785167842, 54.6117279583451, 54.0509408611724, 53.5525138004871, 53.10525127726, 52.705224035355, 52.340972953317, 52.0023704424286, 51.6895806597463, 51.3993429288879, 51.1282726496272, 50.8727310418283, 50.6318085595556, 50.4099447392293, 50.1995153258929, 49.9950487512053, 49.7997412274822, 49.615014654726, 49.437791950897, 49.263946257433, 49.0963807645997, 48.9346043756089, 48.7781902294377, 48.6310073364486, 48.4884888767923, 48.3488069565473, 48.2132525639722, 48.0796762047123, 47.9498096750541, 47.8223224652784, 47.6982168078641, 47.578897375955, 47.462699067633, 47.3502831262834, 47.2407799065344, 47.1344864901881, 47.0309376800921, 46.9300616831869, 46.8317936575367, 46.7360749389942, 46.6428523647101, 46.5520776800469, 46.4637070175015, 46.377700438026, 46.377700438026, 46.377700438026, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitPi_Pi_Pi_Norm[mBcPi]",
        "fTitle" : "Projection of Fit1D FitPi_Pi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 285,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 283,
          "fXmin" : 6.116997,
          "fXmax" : 6.483003,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1393.90924024197,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1393.90924024197,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitPi_Pi",
      "_ymin" : 0,
      "_ymax" : 1267.19021840179,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mBcPi",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 120,
      "fX" : [6.15125, 6.15375, 6.15625, 6.15875, 6.16125, 6.16375, 6.16625, 6.16875, 6.17125, 6.17375, 6.17625, 6.17875, 6.18125, 6.18375, 6.18625, 6.18875, 6.19125, 6.19375, 6.19625, 6.19875, 6.20125, 6.20375, 6.20625, 6.20875, 6.21125, 6.21375, 6.21625, 6.21875, 6.22125, 6.22375, 6.22625, 6.22875, 6.23125, 6.23375, 6.23625, 6.23875, 6.24125, 6.24375, 6.24625, 6.24875, 6.25125, 6.25375, 6.25625, 6.25875, 6.26125, 6.26375, 6.26625, 6.26875, 6.27125, 6.27375, 6.27625, 6.27875, 6.28125, 6.28375, 6.28625, 6.28875, 6.29125, 6.29375, 6.29625, 6.29875, 6.30125, 6.30375, 6.30625, 6.30875, 6.31125, 6.31375, 6.31625, 6.31875, 6.32125, 6.32375, 6.32625, 6.32875, 6.33125, 6.33375, 6.33625, 6.33875, 6.34125, 6.34375, 6.34625, 6.34875, 6.35125, 6.35375, 6.35625, 6.35875, 6.36125, 6.36375, 6.36625, 6.36875, 6.37125, 6.37375, 6.37625, 6.37875, 6.38125, 6.38375, 6.38625, 6.38875, 6.39125, 6.39375, 6.39625, 6.39875, 6.40125, 6.40375, 6.40625, 6.40875, 6.41125, 6.41375, 6.41625, 6.41875, 6.42125, 6.42375, 6.42625, 6.42875, 6.43125, 6.43375, 6.43625, 6.43875, 6.44125, 6.44375, 6.44625, 6.44875],
      "fY" : [89, 83, 73, 80, 73, 71, 94, 76, 76, 70, 68, 72, 75, 75, 66, 79, 72, 85, 86, 80, 65, 84, 76, 99, 72, 81, 89, 106, 89, 92, 104, 111, 126, 123, 149, 136, 150, 212, 221, 291, 349, 435, 520, 587, 797, 846, 1014, 1172, 1240, 1300, 1210, 1167, 1096, 954, 794, 619, 512, 367, 326, 253, 197, 166, 143, 97, 102, 81, 96, 85, 79, 64, 63, 54, 59, 50, 64, 46, 55, 55, 60, 54, 59, 62, 50, 48, 51, 53, 62, 48, 62, 63, 47, 34, 54, 31, 48, 52, 42, 45, 46, 55, 37, 49, 56, 49, 41, 45, 52, 51, 60, 46, 55, 55, 44, 42, 47, 54, 50, 44, 33, 43],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000",
        "fTitle" : "Histogram of ds_1000_plot__mBcPi",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 122,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 120,
          "fXmin" : 6.12,
          "fXmax" : 6.48,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 22.9161912067748,
          "fXmax" : 1467.66863394321,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1467.66863394321,
        "fMinimum" : 22.9161912067748,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125],
      "fEXhigh" : [0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125],
      "fEYlow" : [9.4162259826256, 9.09204441411644, 8.52438828533727, 8.925539206363, 8.52438828533727, 8.40625831343334, 9.67808568820622, 8.69857573269304, 8.69857573269304, 8.3465663719404, 8.22588308091542, 8.46552935793121, 8.64090341739966, 8.64090341739966, 8.10340262167422, 8.86934285748457, 8.46552935793121, 9.20137410458447, 9.2555546645027, 8.925539206363, 8.04146283816711, 9.14687261164421, 8.69857573269304, 9.93304441438163, 8.46552935793121, 8.98138393604158, 9.4162259826256, 9.80776406404415, 9.4162259826256, 9.57420129928205, 9.71028892833107, 10.0475115548645, 10.7361025271221, 10.6018016555873, 11.7167917228706, 11.1726175299288, 11.7576506721313, 14.0688022843335, 14.3744747806435, 16.566048165876, 18.1882315910308, 20.3626460450251, 22.3089894559141, 23.7332416321053, 27.7356158069909, 28.5903764155777, 31.3472918785884, 33.7381366315399, 34.7171833058806, 35.5589794642055, 34.2886475735979, 33.665040611713, 32.6096662622865, 30.390937182287, 27.6824413420838, 24.3847342762587, 22.1329405955125, 18.6637678967368, 17.5623918681885, 15.4138304628395, 13.5445719051881, 12.3937969582276, 11.4687092035858, 9.83185435575356, 9.61187420807835, 8.98138393604158, 9.78086674710336, 9.20137410458447, 8.86934285748457, 7.97904223084961, 7.9161294251061, 7.32564036186805, 7.65931221775091, 7.04733682585609, 7.97904223084961, 6.75758099479102, 7.39357955269438, 7.39357955269438, 7.72431707825595, 7.32564036186805, 7.65931221775091, 7.8527125906456, 7.04733682585609, 6.90397923687425, 7.11793294252879, 7.2570651471718, 7.8527125906456, 6.90397923687425, 7.8527125906456, 7.9161294251061, 6.83117232107667, 5.80212840935486, 7.32564036186805, 5.53756532580577, 6.90397923687425, 7.18783570403779, 6.45483071102782, 6.68317934450653, 6.75758099479102, 7.39357955269438, 6.05514266189532, 6.97602630329686, 7.46090009529179, 6.97602630329686, 6.37689760804177, 6.68317934450653, 7.18783570403779, 7.11793294252879, 7.72431707825595, 6.75758099479102, 7.39357955269438, 7.39357955269438, 6.6079399977078, 6.45483071102782, 6.83117232107667, 7.32564036186805, 7.04733682585609, 6.6079399977078, 5.71530168178358, 6.53183400521367],
      "fEYhigh" : [10.4693422563414, 10.147049415507, 9.58304433699421, 9.98156730479691, 9.58304433699421, 9.46573571303071, 10.7297682272058, 9.7560610979592, 9.7560610979592, 9.40646758331697, 9.28665979094794, 9.5245918057301, 9.69877119773849, 9.69877119773849, 9.16509432622888, 9.92572487310768, 9.5245918057301, 10.2557273468233, 10.309590587781, 9.98156730479691, 9.1036277944182, 10.2015488233739, 9.7560610979592, 10.9834032799163, 9.5245918057301, 10.0370646922952, 10.4693422563414, 10.8077640640442, 10.4693422563414, 10.626443289669, 10.7102889283311, 11.0475115548645, 11.7361025271221, 11.6018016555873, 12.7167917228706, 12.1726175299287, 12.7576506721313, 15.0688022843335, 15.3744747806435, 17.566048165876, 19.1882315910308, 21.3626460450251, 23.3089894559141, 24.7332416321053, 28.7356158069909, 29.5903764155777, 32.3472918785883, 34.7381366315399, 35.7171833058806, 36.5589794642055, 35.2886475735979, 34.665040611713, 33.6096662622865, 31.390937182287, 28.6824413420838, 25.3847342762587, 23.1329405955125, 19.6637678967368, 18.5623918681885, 16.4138304628395, 14.5445719051881, 13.3937969582276, 12.4687092035858, 10.8827303945866, 10.6118742080783, 10.0370646922952, 10.8320074139966, 10.2557273468233, 9.92572487310768, 9.04169148598145, 8.97927446267043, 8.39384992662381, 8.72456484475691, 8.1182246064733, 9.04169148598145, 7.83148891411209, 8.46116562362432, 8.46116562362432, 8.78902310673288, 8.39384992662381, 8.72456484475691, 8.91636535507314, 8.1182246064733, 7.97632992098288, 8.18812173724121, 8.32591576152109, 8.91636535507314, 7.97632992098288, 8.91636535507314, 8.97927446267043, 7.90428920652069, 6.88810053038505, 8.39384992662381, 6.62760123878468, 7.97632992098288, 8.25734576290841, 7.53218018651548, 7.75790450041968, 7.83148891411209, 8.46116562362432, 7.13755508118677, 8.04763434666193, 8.52787944162286, 8.04763434666193, 7.45518517410131, 7.75790450041968, 8.25734576290841, 8.18812173724121, 8.78902310673288, 7.83148891411209, 8.46116562362432, 8.46116562362432, 7.683510071295, 7.53218018651548, 7.90428920652069, 8.39384992662381, 8.1182246064733, 7.683510071295, 6.80256676451212, 7.60827827535264],
      "_yAxisLabel" : "Events \/ ( 0.0025 )",
      "_ymin" : 0,
      "_ymax" : 1336.55897946421,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.0025,
      "_nSigma" : 1,
      "_entries" : 23212,
      "_rawEntries" : -1,
      "_originalWeights" : [89, 83, 73, 80, 73, 71, 94, 76, 76, 70, 68, 72, 75, 75, 66, 79, 72, 85, 86, 80, 65, 84, 76, 99, 72, 81, 89, 106, 89, 92, 104, 111, 126, 123, 149, 136, 150, 212, 221, 291, 349, 435, 520, 587, 797, 846, 1014, 1172, 1240, 1300, 1210, 1167, 1096, 954, 794, 619, 512, 367, 326, 253, 197, 166, 143, 97, 102, 81, 96, 85, 79, 64, 63, 54, 59, 50, 64, 46, 55, 55, 60, 54, 59, 62, 50, 48, 51, 53, 62, 48, 62, 63, 47, 34, 54, 31, 48, 52, 42, 45, 46, 55, 37, 49, 56, 49, 41, 45, 52, 51, 60, 46, 55, 55, 44, 42, 47, 54, 50, 44, 33, 43]
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 14,
  "fWindowTopY" : 38,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 4.91111111335957,
  "fY1" : -1012.0481904999,
  "fX2" : 5.65185185191999,
  "fY2" : 7421.68676175068,
  "fXtoAbsPixelk" : -6629.99997255042,
  "fXtoPixelk" : -6629.99997255042,
  "fXtoPixel" : 1350.00000397364,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -0.0948571427166462,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 4.91111111335957,
  "fPixeltoXk" : 4.91111111335957,
  "fPixeltoX" : 7.40740738560415e-4,
  "fAbsPixeltoYk" : 7421.68676175068,
  "fPixeltoYk" : -1012.0481904999,
  "fPixeltoY" : -10.5421686903132,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5,
  "fUymin" : 0,
  "fUxmax" : 5.6,
  "fUymax" : 7000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5,
      "fY1" : 0,
      "fX2" : 5.6,
      "fY2" : 7000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1a11e2da0",
      "fTitle" : "A RooPlot of \"mass of B+ candidate\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 122,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 120,
        "fXmin" : 5,
        "fXmax" : 5.6,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 7000,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 5584.87755173234, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitKstRD_KstRD_KstRD_Norm[mBu]_Comp[(KstRD)_plus_(KstRD2)_KstRD]",
      "fTitle" : "Projection of Fit1D FitKstRD_KstRD",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 255,
      "fX" : [4.999995, 5, 5.005, 5.01, 5.015, 5.02, 5.025, 5.03, 5.035, 5.04, 5.045, 5.05, 5.055, 5.06, 5.065, 5.07, 5.075, 5.08, 5.085, 5.09, 5.095, 5.1, 5.105, 5.11, 5.115, 5.12, 5.125, 5.13, 5.135, 5.14, 5.145, 5.15, 5.155, 5.16, 5.165, 5.17, 5.175, 5.1775, 5.18, 5.1825, 5.185, 5.1875, 5.19, 5.1925, 5.195, 5.1975, 5.2, 5.2025, 5.20375, 5.205, 5.20625, 5.2075, 5.20875, 5.21, 5.21125, 5.2125, 5.21375, 5.215, 5.21625, 5.2175, 5.21875, 5.22, 5.22125, 5.221875, 5.2225, 5.223125, 5.22375, 5.225, 5.22625, 5.2275, 5.22875, 5.23, 5.23125, 5.2325, 5.23375, 5.235, 5.23625, 5.2375, 5.23875, 5.24, 5.24125, 5.2425, 5.24375, 5.245, 5.24625, 5.2475, 5.24875, 5.25, 5.25125, 5.2525, 5.25375, 5.255, 5.25625, 5.2575, 5.25875, 5.26, 5.2625, 5.26375, 5.265, 5.265625, 5.26625, 5.266875, 5.2675, 5.268125, 5.26875, 5.269375, 5.27, 5.270625, 5.27125, 5.271875, 5.2725, 5.273125, 5.27375, 5.274375, 5.275, 5.275625, 5.27625, 5.276875, 5.2775, 5.278125, 5.27875, 5.279375, 5.28, 5.280625, 5.28125, 5.281875, 5.2825, 5.283125, 5.28375, 5.284375, 5.285, 5.285625, 5.28625, 5.286875, 5.2875, 5.288125, 5.28875, 5.289375, 5.29, 5.290625, 5.29125, 5.291875, 5.2925, 5.293125, 5.29375, 5.295, 5.29625, 5.2975, 5.3, 5.30125, 5.3025, 5.30375, 5.305, 5.30625, 5.3075, 5.30875, 5.31, 5.31125, 5.311875, 5.3125, 5.313125, 5.31375, 5.314375, 5.315, 5.315625, 5.31625, 5.316875, 5.3175, 5.318125, 5.31875, 5.319375, 5.32, 5.32125, 5.3225, 5.32375, 5.325, 5.32625, 5.3275, 5.32875, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.3475, 5.35, 5.3525, 5.355, 5.3575, 5.36, 5.3625, 5.365, 5.3675, 5.37, 5.3725, 5.375, 5.3775, 5.38, 5.3825, 5.385, 5.3875, 5.39, 5.3925, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.485, 5.49, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.55, 5.555, 5.56, 5.565, 5.57, 5.575, 5.58, 5.585, 5.59, 5.595, 5.6, 5.6, 5.600005],
      "fY" : [0, 21.3922751138239, 22.2608424473889, 23.1822644446681, 24.1608702096545, 25.201438249994, 26.3092533793231, 27.4901721768952, 28.7506985035333, 30.0980708743302, 31.5403638586592, 33.0866061345709, 34.7469183901992, 36.5326749687023, 38.4566940336123, 40.5334621380912, 42.779400480075, 45.2131819024156, 47.8561099686959, 50.7325743667412, 53.8706006731667, 57.3025174400233, 61.0657700323658, 65.2039191990018, 69.767873760975, 74.8174221314382, 80.423148174411, 86.668845386973, 93.6545827865192, 101.500630983267, 110.352534874454, 120.387731072765, 131.824270315127, 144.932443902784, 160.050470478899, 177.605943022918, 198.145578392057, 209.747859262327, 222.377144163979, 236.156901605404, 251.229593438, 267.760275713664, 285.941020842251, 305.996383899949, 328.190208309, 352.834167085169, 380.298578977093, 411.026244617085, 427.776291747358, 445.550347039804, 464.433020457438, 484.517899023326, 505.908740630357, 528.720862362847, 553.082760207503, 579.138004513116, 607.047464538842, 636.991926201374, 669.17518005229, 703.827672045146, 741.210828372355, 781.62218834013, 825.401506948161, 848.673628571784, 872.938022972482, 898.252498656998, 924.679130891529, 979.723403839689, 1036.84320220796, 1096.05424074933, 1157.37554706467, 1220.83120706543, 1286.45222755235, 1354.27844437809, 1424.36038245711, 1496.76094972681, 1571.5568232573, 1648.83936375193, 1728.71487671137, 1811.30402684997, 1896.7402094134, 1985.16669028505, 2076.73234841227, 2171.58589091107, 2269.86846428601, 2371.70465464651, 2477.19195455247, 2586.3888717616, 2699.30196182449, 2815.87217691396, 2935.96103092921, 3059.33717825341, 3185.66408246553, 3314.48950368758, 3445.23755158822, 3577.20402915011, 3841.33420684595, 3971.46448584025, 4098.76877531315, 4160.96952977275, 4221.98527442969, 4281.64902086756, 4339.79170816164, 4396.24315735465, 4450.83307230971, 4503.39207851507, 4553.75279068364, 4601.75089935477, 4647.22626618721, 4690.02401723821, 4729.99562326328, 4766.99995595244, 4800.90430904709, 4831.58537346157, 4858.93015586023, 4882.83683061809, 4903.21551571364, 4919.98896385742, 4933.09316104259, 4942.4778257015, 4948.10680274943, 4949.9583479798, 4948.02529952604, 4942.31513440487, 4932.84990948565, 4919.66608757008, 4902.81425059553, 4882.35870327487, 4858.37697173439, 4830.95920289292, 4800.20747142188, 4766.23500211914, 4729.16531641086, 4689.13131244851, 4646.27428888396, 4600.74292287998, 4552.69221323919, 4502.28239970803, 4449.67786953909, 4395.04606227397, 4338.55638344378, 4280.3791374888, 4220.68448967726, 4159.64146616547, 4097.41700060797, 3970.0756807696, 3839.92154334396, 3708.13135982755, 3443.82136233587, 3313.0905042839, 3184.28915447736, 3057.9918400457, 2934.64950699083, 2814.59749875997, 2698.06609246798, 2585.19284574201, 2476.03602590178, 2370.58844589739, 2319.31211896736, 2269.57843180108, 2221.46195204581, 2174.9091503741, 2129.86587738233, 2086.27769757876, 2044.09019821901, 2003.24927219819, 1963.70137457188, 1925.39375261436, 1888.27464962874, 1852.29348299907, 1817.40099721505, 1783.54939281118, 1718.7855246349, 1657.65209908479, 1599.82728292003, 1545.01784873329, 1492.95892337835, 1443.41301990102, 1396.1685365737, 1351.03788915574, 1307.85542100375, 1266.47521216783, 1226.76888482488, 1188.6234796373, 1151.93945683619, 1116.62885762323, 1082.61364617134, 1049.8242401497, 1018.198228182, 987.679265713268, 958.216136079515, 929.761960772282, 875.710817213866, 825.215299367043, 778.00265573081, 733.829166283139, 692.474357798553, 653.737126127334, 617.433046996762, 583.392414711839, 551.458726682077, 521.487447375526, 493.344956140206, 466.907624663571, 442.060992982985, 418.699025503153, 396.723435139408, 376.04306724371, 356.573336905416, 338.235714352342, 320.957253913097, 304.67016253527, 274.822337558958, 248.23871391035, 224.526056716467, 203.342763173226, 184.39153764239, 167.413181438103, 152.181316453053, 138.497892893138, 126.189356854955, 115.103374372561, 105.10602574278, 96.0793981044618, 87.9195159537973, 80.5345589742213, 73.8433246089879, 67.7738995013674, 62.2625095110065, 57.2525226800229, 52.6935834279999, 48.5408595313659, 44.7543861964481, 41.2984938545476, 38.1413082639456, 35.2543131575711, 32.6119670753899, 30.1913672084357, 27.9719540907041, 25.9352518341817, 24.0646393346422, 22.3451485012072, 20.7632860975194, 19.3068762405005, 17.9649209957112, 16.727476845982, 15.5855451005324, 14.530974562129, 13.5563749858408, 12.6550400495895, 11.8208787181742, 11.0483540223575, 10.3324283966497, 10.3324283966497, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitKstRD_KstRD_KstRD_Norm[mBu]_Comp[(KstRD)_plus_(KstRD2)_KstRD]",
        "fTitle" : "Projection of Fit1D FitKstRD_KstRD",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 257,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 255,
          "fXmin" : 4.939994,
          "fXmax" : 5.660006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 5444.95418277778,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 5444.95418277778,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitKstRD_KstRD",
      "_ymin" : 0,
      "_ymax" : 4949.9583479798,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitKstRD_KstRD_KstRD_Norm[mBu]_Comp[gauss_gvHvwY]",
      "fTitle" : "Projection of Fit1D FitKstRD_KstRD",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1180,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 229,
      "fX" : [4.999995, 5, 5.00125, 5.0025, 5.00375, 5.005, 5.0075, 5.01, 5.015, 5.0175, 5.02, 5.02125, 5.0225, 5.02375, 5.025, 5.02625, 5.0275, 5.02875, 5.03, 5.03125, 5.0325, 5.03375, 5.035, 5.03625, 5.0375, 5.03875, 5.04, 5.04125, 5.0425, 5.043125, 5.04375, 5.044375, 5.045, 5.045625, 5.04625, 5.046875, 5.0475, 5.048125, 5.04875, 5.049375, 5.05, 5.050625, 5.05125, 5.051875, 5.0525, 5.053125, 5.05375, 5.054375, 5.055, 5.055625, 5.05625, 5.056875, 5.0575, 5.058125, 5.05875, 5.059375, 5.06, 5.060625, 5.06125, 5.061875, 5.0625, 5.063125, 5.06375, 5.064375, 5.065, 5.065625, 5.06625, 5.0675, 5.06875, 5.07, 5.07125, 5.0725, 5.07375, 5.075, 5.07625, 5.0775, 5.07875, 5.08, 5.08125, 5.0825, 5.08375, 5.085, 5.08625, 5.0875, 5.09, 5.0925, 5.095, 5.1, 5.1025, 5.105, 5.10625, 5.1075, 5.10875, 5.11, 5.11125, 5.1125, 5.11375, 5.115, 5.11625, 5.1175, 5.11875, 5.12, 5.12125, 5.1225, 5.12375, 5.125, 5.12625, 5.1275, 5.12875, 5.13, 5.13125, 5.1325, 5.13375, 5.135, 5.13625, 5.1375, 5.13875, 5.14, 5.14125, 5.1425, 5.14375, 5.145, 5.14625, 5.1475, 5.14875, 5.15, 5.15125, 5.1525, 5.15375, 5.155, 5.15625, 5.1575, 5.15875, 5.16, 5.1625, 5.165, 5.1675, 5.17, 5.1725, 5.175, 5.1775, 5.18, 5.1825, 5.185, 5.19, 5.195, 5.2, 5.205, 5.21, 5.215, 5.22, 5.225, 5.23, 5.235, 5.24, 5.245, 5.25, 5.255, 5.26, 5.265, 5.27, 5.275, 5.28, 5.285, 5.29, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.335, 5.34, 5.345, 5.35, 5.355, 5.36, 5.365, 5.37, 5.375, 5.38, 5.385, 5.39, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.485, 5.49, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.55, 5.555, 5.56, 5.565, 5.57, 5.575, 5.58, 5.585, 5.59, 5.595, 5.6, 5.6, 5.600005],
      "fY" : [0, 78.8778462483201, 81.9898812183721, 85.1476340468844, 88.3470447791397, 91.5837839040914, 98.1506178742546, 104.808365854083, 118.218962488057, 124.874978312175, 131.429290934228, 134.65150308678, 137.827970341297, 140.951801202005, 144.016089249283, 147.013938058106, 149.938486623859, 152.782935167164, 155.540571184225, 158.204795604955, 160.769148917678, 163.227337116911, 165.57325732929, 167.801022972309, 169.904988301306, 171.879772201825, 173.720281087317, 175.421730766054, 176.979667145983, 177.703521013614, 178.389985652228, 179.038605557388, 179.648949238834, 180.220609698777, 180.753204884151, 181.246378112089, 181.699798467996, 182.113161175572, 182.486187938207, 182.818627251222, 183.110254684467, 183.360873134819, 183.57031304819, 183.738432610698, 183.865117908694, 183.950283057394, 183.993870297915, 183.99585006255, 183.956221008202, 183.875010017898, 183.752272170401, 183.588090677948, 183.382576792243, 183.135869678813, 182.848136259966, 182.519571026566, 182.150395818949, 181.740859577305, 181.291238061931, 180.801833543784, 180.272974465846, 179.705015075789, 179.09833503056, 178.453338973472, 177.770456084474, 177.050139604302, 176.292866333244, 174.669471238469, 172.904535823111, 171.002666009559, 168.968788604596, 166.8081300529, 164.526194087203, 162.128738408703, 159.62175053575, 157.011422962263, 154.304127769649, 151.506390837261, 148.624865796677, 145.666307874218, 142.637547764284, 139.545465673257, 136.396965669894, 133.198950473511, 126.681831424899, 120.048384623157, 113.351367682252, 99.9661630925198, 93.3703179944038, 86.8946642151697, 83.7135802850523, 80.5760247671301, 77.4859341285761, 74.4469693249811, 71.4625133799294, 68.5356702900322, 65.669265209271, 62.8658458603886, 60.1276851156387, 57.4567846842767, 54.8548798400119, 52.3234451180806, 49.8637009086582, 47.4766208711351, 45.1629400921045, 42.9231639089122, 40.7575773202579, 38.6662549054521, 36.6490711746769, 34.7057112738255, 32.8356819691658, 31.0383228392651, 29.3128176041104, 27.6582055242614, 26.0733928061216, 24.557163952857, 23.108193004238, 21.7250546125833, 20.406234906022, 19.1501420944821, 17.9551167780159, 16.8194419213314, 15.741352462677, 14.7190445294149, 13.75068423677, 12.8344160503042, 11.9683706965739, 11.1506726102061, 10.3794469092607, 9.65282589415299, 8.9689550686482, 8.32599868446886, 7.72214481384491, 7.15560995691106, 6.12752988867869, 5.22820579044421, 4.4447605151887, 3.76506531991801, 3.17778946622389, 2.67242904926692, 2.23931765172918, 1.86962144101504, 1.55532127695192, 1.28918428640628, 0.876173581403212, 0.586920301767108, 0.387509128496293, 0.252172991421815, 0.161744317015358, 0.102252354691487, 0.063713495536366, 0.0391294167666227, 0.0236858592446405, 0.0141315155548234, 0.0083100218364441, 0.00481647617578954, 0.00275150619660391, 0.00154926389999321, 8.59793454929519e-4, 4.70301859162273e-4, 2.53555528146333e-4, 1.34735891151436e-4, 7.05679240995265e-5, 3.64288290811238e-5, 1.85351843375453e-5, 9.29527909888514e-6, 4.59453735179709e-6, 2.23838592343922e-6, 1.07483542776461e-6, 5.0870125255604e-7, 2.37299852610566e-7, 1.09105327511747e-7, 4.94433938390848e-8, 2.20843396064283e-8, 9.72242021328251e-9, 4.21869556109799e-9, 1.80424625074953e-9, 7.60549113316064e-10, 3.15989422023224e-10, 1.29399218088409e-10, 5.22281432867492e-11, 2.07774070975222e-11, 8.14689161664808e-12, 3.14851926887367e-12, 1.19931868451479e-12, 4.50273793557294e-13, 1.6662208711179e-13, 6.07718274911217e-14, 2.18467002491853e-14, 7.74075337523897e-15, 2.70330121147711e-15, 9.30506635805322e-16, 3.15688191748898e-16, 1.05562830771265e-16, 3.47918518464286e-17, 1.13020673306e-17, 3.61869568429056e-18, 1.14198411273431e-18, 3.55207305255154e-19, 1.08897408131698e-19, 3.29053886612318e-20, 9.80009608509967e-21, 2.87678542687214e-21, 8.32335529658565e-22, 2.37357645105882e-22, 6.67147469142587e-23, 1.84822265099189e-23, 5.04661949937988e-24, 1.35819041641779e-24, 3.60275383651217e-25, 9.41938057627058e-26, 2.42730263071634e-26, 6.16508879713802e-27, 1.54336473691998e-27, 3.80812887592799e-28, 9.26122699800143e-29, 2.21992983569595e-29, 5.24473795743076e-30, 1.22129946848933e-30, 2.80307274772038e-31, 6.34103860765109e-32, 1.41383996298652e-32, 3.10709073592364e-33, 6.7300989017376e-34, 1.43682138790631e-34, 3.02341629281088e-35, 6.27056887070574e-36, 6.27056887070574e-36, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitKstRD_KstRD_KstRD_Norm[mBu]_Comp[gauss_gvHvwY]",
        "fTitle" : "Projection of Fit1D FitKstRD_KstRD",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 231,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 229,
          "fXmin" : 4.939994,
          "fXmax" : 5.660006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 202.395435068805,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 202.395435068805,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitKstRD_KstRD",
      "_ymin" : 0,
      "_ymax" : 183.99585006255,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitKstRD_KstRD_KstRD_Norm[mBu]_Comp[mpol]",
      "fTitle" : "Projection of Fit1D FitKstRD_KstRD",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 126,
      "fX" : [4.994995, 4.995, 5, 5.005, 5.01, 5.015, 5.02, 5.025, 5.03, 5.035, 5.04, 5.045, 5.05, 5.055, 5.06, 5.065, 5.07, 5.075, 5.08, 5.085, 5.09, 5.095, 5.1, 5.105, 5.11, 5.115, 5.12, 5.125, 5.13, 5.135, 5.14, 5.145, 5.15, 5.155, 5.16, 5.165, 5.17, 5.175, 5.18, 5.185, 5.19, 5.195, 5.2, 5.205, 5.21, 5.215, 5.22, 5.225, 5.23, 5.235, 5.24, 5.245, 5.25, 5.255, 5.26, 5.265, 5.27, 5.275, 5.28, 5.285, 5.29, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.335, 5.34, 5.345, 5.35, 5.355, 5.36, 5.365, 5.37, 5.375, 5.38, 5.385, 5.39, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.485, 5.49, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.55, 5.555, 5.56, 5.565, 5.57, 5.575, 5.58, 5.585, 5.59, 5.595, 5.6, 5.6, 5.605, 5.605005],
      "fY" : [0, 440.155431220641, 440.155431220641, 437.426943325893, 434.691185902069, 431.948158949169, 429.197862467194, 426.440296456142, 423.675460916015, 420.903355846812, 418.123981248533, 415.337337121179, 412.543423464749, 409.742240279243, 406.933787564661, 404.118065321003, 401.295073548269, 398.46481224646, 395.627281415575, 392.782481055614, 389.930411166578, 387.071071748465, 384.204462801277, 381.330584325013, 378.449436319673, 375.561018785257, 372.665331721766, 369.762375129199, 366.852149007556, 363.934653356837, 361.009888177043, 358.077853468172, 355.138549230226, 352.191975463204, 349.238132167106, 346.277019341933, 343.308636987683, 340.332985104358, 337.350063691958, 334.359872750481, 331.362412279929, 328.3576822803, 325.345682751596, 322.326413693816, 319.299875106961, 316.266066991029, 313.224989346022, 310.176642171939, 307.12102546878, 304.058139236546, 300.987983475235, 297.910558184849, 294.825863365387, 291.733899016849, 288.634665139236, 285.528161732546, 282.414388796781, 279.293346331941, 276.165034338024, 273.029452815031, 269.886601762963, 266.736481181819, 263.579091071599, 260.414431432303, 257.242502263932, 254.063303566485, 250.876835339962, 247.683097584362, 244.482090299688, 241.273813485938, 238.058267143111, 234.835451271209, 231.605365870232, 228.368010940178, 225.123386481049, 221.871492492843, 218.612328975562, 215.345895929206, 212.072193353773, 208.791221249265, 205.502979615681, 202.207468453021, 198.904687761285, 195.594637540474, 192.277317790586, 188.952728511623, 185.620869703584, 182.28174136647, 178.93534350028, 175.581676105013, 172.220739180671, 168.852532727254, 165.47705674476, 162.09431123319, 158.704296192545, 155.307011622824, 151.902457524027, 148.490633896155, 145.071540739207, 141.645178053183, 138.211545838083, 134.770644093907, 131.322472820655, 127.867032018328, 124.404321686925, 120.934341826446, 117.457092436891, 113.972573518261, 110.480785070555, 106.981727093773, 103.475399587915, 99.9618025529809, 96.4409359889715, 92.9127998958864, 89.3773942737255, 85.8347191224887, 82.2847744421763, 78.7275602327879, 75.1630764943232, 71.5913232267833, 68.0123004301676, 64.4260081044762, 60.8324462533058, 60.8324462533058, 60.8324462533058, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitKstRD_KstRD_KstRD_Norm[mBu]_Comp[mpol]",
        "fTitle" : "Projection of Fit1D FitKstRD_KstRD",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 128,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 126,
          "fXmin" : 4.933994,
          "fXmax" : 5.666006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 484.170974342705,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 484.170974342705,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitKstRD_KstRD",
      "_ymin" : 0,
      "_ymax" : 440.155431220641,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitKstRD_KstRD_KstRD_Norm[mBu]",
      "fTitle" : "Projection of Fit1D FitKstRD_KstRD",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 253,
      "fX" : [4.994995, 4.995, 5, 5.005, 5.01, 5.015, 5.02, 5.025, 5.03, 5.035, 5.04, 5.045, 5.05, 5.055, 5.06, 5.065, 5.07, 5.075, 5.08, 5.085, 5.09, 5.095, 5.1, 5.105, 5.11, 5.115, 5.12, 5.125, 5.13, 5.135, 5.14, 5.145, 5.15, 5.155, 5.16, 5.165, 5.17, 5.175, 5.1775, 5.18, 5.1825, 5.185, 5.1875, 5.19, 5.1925, 5.195, 5.1975, 5.2, 5.2025, 5.205, 5.20625, 5.2075, 5.20875, 5.21, 5.21125, 5.2125, 5.21375, 5.215, 5.21625, 5.2175, 5.21875, 5.22, 5.22125, 5.2225, 5.223125, 5.22375, 5.225, 5.22625, 5.2275, 5.22875, 5.23, 5.23125, 5.2325, 5.23375, 5.235, 5.23625, 5.2375, 5.23875, 5.24, 5.24125, 5.2425, 5.24375, 5.245, 5.24625, 5.2475, 5.24875, 5.25, 5.25125, 5.2525, 5.25375, 5.255, 5.25625, 5.2575, 5.25875, 5.26, 5.2625, 5.26375, 5.265, 5.265625, 5.26625, 5.266875, 5.2675, 5.268125, 5.26875, 5.269375, 5.27, 5.270625, 5.27125, 5.271875, 5.2725, 5.273125, 5.27375, 5.274375, 5.275, 5.275625, 5.27625, 5.276875, 5.2775, 5.278125, 5.27875, 5.279375, 5.28, 5.280625, 5.28125, 5.281875, 5.2825, 5.283125, 5.28375, 5.284375, 5.285, 5.285625, 5.28625, 5.286875, 5.2875, 5.288125, 5.28875, 5.289375, 5.29, 5.290625, 5.29125, 5.291875, 5.2925, 5.293125, 5.29375, 5.295, 5.29625, 5.2975, 5.3, 5.30125, 5.3025, 5.30375, 5.305, 5.30625, 5.3075, 5.30875, 5.31, 5.31125, 5.311875, 5.3125, 5.313125, 5.31375, 5.314375, 5.315, 5.315625, 5.31625, 5.316875, 5.3175, 5.318125, 5.31875, 5.319375, 5.32, 5.32125, 5.3225, 5.32375, 5.325, 5.32625, 5.3275, 5.32875, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.345, 5.3475, 5.35, 5.3525, 5.355, 5.3575, 5.36, 5.3625, 5.365, 5.3675, 5.37, 5.3725, 5.375, 5.3775, 5.38, 5.3825, 5.385, 5.3875, 5.39, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.485, 5.49, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.55, 5.555, 5.56, 5.565, 5.57, 5.575, 5.58, 5.585, 5.59, 5.595, 5.6, 5.6, 5.605, 5.605005],
      "fY" : [0, 540.425552582785, 540.425552582785, 551.271569677373, 562.68181620082, 574.327991646881, 585.828591651416, 596.765639084748, 606.706204277136, 615.227311679636, 621.942333210181, 626.526650218672, 628.740284283787, 628.445379677643, 625.616858352312, 620.345215439089, 612.83120169592, 603.372951135238, 592.346854155252, 580.184056697567, 567.344816958218, 554.293040103884, 541.47314333382, 529.291018572549, 518.100324843656, 508.194738406621, 499.806198971285, 493.108687212522, 488.226705668354, 485.247441667618, 484.235573772893, 485.249830263958, 488.360696353295, 493.669071672484, 501.326186026801, 511.555695611276, 524.67964533052, 541.150992545683, 550.829610003349, 561.596829296951, 573.56809979471, 586.878650474887, 601.68705412346, 618.179606703583, 636.57574663855, 657.134810891067, 680.164525465295, 706.031770857186, 735.176368555121, 768.128933725042, 786.229461288121, 805.53427712551, 826.146914052762, 848.182481786823, 871.769285498938, 897.0507201681, 924.187494075068, 953.360245547095, 984.772629984202, 1018.65496972586, 1055.26857803716, 1094.91089118169, 1137.92157024636, 1184.68976851537, 1209.62018141471, 1235.66280273164, 1289.9391754284, 1346.29118294892, 1404.73448201018, 1465.28804768448, 1527.97591839346, 1592.8290580521, 1659.88726382863, 1729.20102578194, 1800.83322047891, 1874.86049678713, 1951.37419008367, 2030.48058315096, 2112.30032034704, 2196.96677869769, 2284.62320779641, 2375.41847204219, 2469.50126557209, 2567.01272332443, 2668.07742111246, 2772.79284234039, 2881.21748663318, 2993.35790232504, 3109.15503519235, 3228.47039347079, 3351.07262653416, 3476.62519353544, 3604.67585069024, 3734.64870422296, 3865.8395540828, 4128.41716601955, 4257.77050255158, 4384.29740734756, 4446.10930313564, 4506.73607798993, 4566.01074332683, 4623.76423806531, 4679.82638310195, 4734.02688216333, 4786.19636061008, 4836.16743303595, 4883.77578986897, 4928.86129266401, 4971.26906738133, 5010.85058468594, 5047.46471618344, 5080.97875553651, 5111.26939358608, 5138.22363692807, 5161.73965987372, 5181.72758034212, 5198.11015098849, 5210.82335775443, 5219.81691902433, 5225.05467966882, 5226.51489543978, 5224.19040443199, 5218.08868362622, 5208.23178985842, 5194.65618589923, 5177.41245365715, 5156.56489781823, 5132.19104448384, 5104.3810405497, 5073.23696066574, 5038.87202960991, 5001.40976878986, 4960.98307633992, 4917.73325089605, 4871.80896960626, 4823.3652312595, 4772.56227558954, 4719.56448983723, 4664.53931353331, 4607.65615219879, 4549.08531026465, 4488.99695299047, 4427.56010652461, 4364.94170451419, 4236.8121712467, 4105.8693663211, 3973.29006119233, 3707.40045800201, 3575.87911580777, 3446.28682763318, 3319.19812058906, 3195.06394066152, 3074.21963128438, 2956.89546956113, 2843.22901310933, 2733.27852924055, 2627.03683089803, 2575.36327443098, 2525.2322441482, 2476.71830769635, 2429.76793574744, 2384.32697889737, 2340.34100165395, 2297.75559127237, 2256.51664064737, 2216.57060483419, 2177.86473110679, 2140.34726276798, 2103.96761720154, 2068.67653889694, 2034.42622838844, 1968.86460724999, 1906.93297439928, 1848.30949659433, 1792.70094642675, 1739.84245074954, 1689.49652260776, 1641.45156027325, 1595.51997950487, 1551.53612365883, 1509.35407278488, 1468.84544905966, 1429.89729314533, 1392.41006527279, 1356.29580664357, 1321.47648143046, 1287.88250730254, 1255.45147288339, 1224.12703361798, 1164.59741204771, 1108.93213447848, 1056.82066523908, 1007.99025282832, 962.197177224078, 919.220965200792, 878.860512608699, 840.931395175045, 805.263907204811, 771.701546107497, 740.09977635114, 710.324977283757, 682.253520592798, 655.770946315622, 630.771218856934, 607.156051132066, 584.834288492979, 563.721346029026, 543.738693968025, 506.877630988291, 473.727025320244, 443.833351450824, 416.803374507053, 392.295491684849, 370.012407345974, 349.694922804573, 331.116659953332, 314.079568998151, 298.410096035626, 283.955907099815, 270.58308248754, 258.173709337652, 246.623812146342, 235.841570597045, 225.745782133015, 216.264533397522, 207.334050250213, 198.897700733206, 190.905129266083, 183.311503625273, 176.076859017103, 169.165525872875, 162.54562995087, 156.188654984017, 150.069059512281, 144.163940726697, 138.452739161259, 132.916978927955, 127.540038922557, 122.306951054188, 117.204222086491, 112.219676136387, 107.342315269437, 102.562195968471, 97.8703195427086, 93.258534794917, 88.719451480164, 84.2463632763728, 79.8331791483418, 75.4743621268337, 71.1648746499555, 71.1648746499555, 71.1648746499555, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitKstRD_KstRD_KstRD_Norm[mBu]",
        "fTitle" : "Projection of Fit1D FitKstRD_KstRD",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 255,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 253,
          "fXmin" : 4.933994,
          "fXmax" : 5.666006,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 5749.16638498376,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 5749.16638498376,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitKstRD_KstRD",
      "_ymin" : 0,
      "_ymax" : 5226.51489543978,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mBu",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 120,
      "fX" : [5.0022222242025, 5.00740740937243, 5.01185185380379, 5.01703703897371, 5.02222222414363, 5.02740740931356, 5.03185185374492, 5.03703703891484, 5.04222222408476, 5.04740740925469, 5.05185185368605, 5.05703703885597, 5.0622222240259, 5.06740740919582, 5.07185185362718, 5.0770370387971, 5.08222222396703, 5.08740740913695, 5.09185185356831, 5.09703703873824, 5.10222222390816, 5.10740740907808, 5.11185185350944, 5.11703703867937, 5.12222222384929, 5.12740740901921, 5.13185185345058, 5.1370370386205, 5.14222222379042, 5.14740740896034, 5.15185185339171, 5.15703703856163, 5.16222222373155, 5.16740740890148, 5.17185185333284, 5.17703703850276, 5.18222222367268, 5.18740740884261, 5.19185185327397, 5.19703703844389, 5.20222222361381, 5.20740740878374, 5.2118518532151, 5.21703703838502, 5.22222222355495, 5.22740740872487, 5.23185185315623, 5.23703703832615, 5.24222222349608, 5.247407408666, 5.25185185309736, 5.25703703826729, 5.26222222343721, 5.26740740860713, 5.27185185303849, 5.27703703820842, 5.28222222337834, 5.28740740854826, 5.29185185297963, 5.29703703814955, 5.30222222331947, 5.30740740848939, 5.31185185292076, 5.31703703809068, 5.3222222232606, 5.32740740843052, 5.33185185286189, 5.33703703803181, 5.34222222320173, 5.34740740837166, 5.35185185280302, 5.35703703797294, 5.36222222314286, 5.36740740831279, 5.37185185274415, 5.37703703791407, 5.382222223084, 5.38740740825392, 5.39185185268528, 5.3970370378552, 5.40222222302513, 5.40740740819505, 5.41185185262641, 5.41703703779634, 5.42222222296626, 5.42740740813618, 5.43185185256754, 5.43703703773747, 5.44222222290739, 5.44740740807731, 5.45185185250867, 5.4570370376786, 5.46222222284852, 5.46740740801844, 5.47185185244981, 5.47703703761973, 5.48222222278965, 5.48740740795957, 5.49185185239094, 5.49703703756086, 5.50222222273078, 5.50740740790071, 5.51185185233207, 5.51703703750199, 5.52222222267191, 5.52740740784184, 5.5318518522732, 5.53703703744312, 5.54222222261305, 5.54740740778297, 5.55185185221433, 5.55703703738425, 5.56222222255418, 5.5674074077241, 5.57185185215546, 5.57703703732538, 5.58222222249531, 5.58740740766523, 5.59185185209659, 5.59703703726652],
      "fY" : [560.240967916794, 569.277112508491, 614.457835466977, 560.240967916794, 569.277112508491, 632.53012465037, 614.457835466977, 605.42169087528, 650.602413833764, 605.42169087528, 641.566269242067, 632.53012465037, 578.313257100188, 605.42169087528, 614.457835466977, 632.53012465037, 605.42169087528, 614.457835466977, 551.204823325097, 542.1686787334, 569.277112508491, 524.096389550006, 515.060244958308, 496.987955774915, 533.132534141703, 496.987955774915, 496.987955774915, 451.80723281643, 451.80723281643, 487.951811183218, 478.915666591521, 451.80723281643, 524.096389550006, 551.204823325097, 560.240967916794, 524.096389550006, 551.204823325097, 614.457835466977, 650.602413833764, 713.855425975644, 768.072293525826, 876.506028626191, 948.795185359767, 1039.15663127674, 1138.5542217854, 1373.49398116953, 1608.43374055365, 1798.19277697929, 2295.18072952263, 2611.44579023202, 3234.93976705912, 3677.71085205227, 4156.62651541222, 4581.32531122198, 5177.71085427398, 5250.00001100756, 5150.60242049889, 4816.2650706061, 4355.42169642955, 3957.83133439488, 3370.48193593457, 3009.03615226669, 2557.22892268184, 2240.96386197244, 1960.84337962984, 1753.0120540208, 1545.18072841177, 1382.53012576123, 1192.77108933559, 1102.40964341862, 1012.04819750165, 858.433739442797, 885.542173217887, 731.927715159038, 668.674703017158, 659.638558425461, 614.457835466977, 578.313257100188, 524.096389550006, 487.951811183218, 496.987955774915, 487.951811183218, 424.698799041338, 406.626509857944, 406.626509857944, 352.409642307762, 352.409642307762, 316.265063940974, 325.301208532671, 289.156630165883, 271.084340982488, 253.012051799094, 225.903618024004, 216.867473432307, 225.903618024004, 216.867473432307, 198.795184248912, 189.759039657215, 198.795184248912, 180.722895065518, 162.650605882124, 162.650605882124, 144.57831669873, 126.506027515336, 153.614461290427, 153.614461290427, 135.542172107033, 117.469882923639, 126.506027515336, 135.542172107033, 108.433738331942, 135.542172107033, 108.433738331942, 108.433738331942, 81.3253045568508, 99.3975937402447, 99.3975937402447, 81.3253045568508, 99.3975937402447, 81.3253045568508],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000",
        "fTitle" : "Histogram of ds_1000_plot__mBu",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 122,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 120,
          "fXmin" : 4.94,
          "fXmax" : 5.66,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 59.7231869243403,
          "fXmax" : 5844.18819215657,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 5844.18819215657,
        "fMinimum" : 59.7231869243403,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEXhigh" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEYlow" : [23.1696007570893, 23.1907154809643, 24.182990094395, 23, 23.2539470404394, 24.5449595727364, 24.182990094395, 24.1018292002851, 24.8426517949483, 24.0611481816303, 24.7438111227286, 24.6047804212664, 23.4843699104229, 24.0814971065637, 24.162724910277, 24.5249875124844, 24, 24.2638849940796, 22.9574082114798, 22.6786539729985, 23.2328885726116, 22.3746584673958, 22.0222112591104, 21.7092323145128, 22.5054341406547, 21.7092323145128, 21.6189963605947, 20.6246301742776, 20.6719153597401, 21.4829479369806, 21.3002293565916, 20.6009478460092, 22.2431308310883, 22.9147389479361, 23.0849528301416, 22.2431308310883, 22.8291662945765, 24.2638849940796, 24.8426517949483, 26.1317479711715, 27.1812210713329, 29, 30.2123753558724, 31.7063658303758, 33.1786282380979, 36.5168880377591, 39.5156219494338, 41.834973721499, 47.3461074696784, 50.5220540550849, 56.3440850045104, 60.0990924024445, 63.9301947847434, 67.1479859271512, 71.3974964793633, 71.9310016498457, 71.258274784167, 68.8920024210283, 65.4640053362436, 62.3510143116241, 57.5366263664591, 54.2836654487451, 50.0692594369348, 46.7466930059659, 43.7295150323853, 41.2881562168038, 38.7587569849072, 36.6786228900426, 33.9274599702039, 32.6096662622865, 31.2214438511238, 28.7788319439147, 29.1352830254749, 26.4675731203236, 25.2924407530579, 25.117376914899, 24.2436860633172, 23.5468293128221, 22.3089894559141, 21.4601912559978, 21.5963797939843, 21.5283907719107, 19.9266982158155, 19.4812412026881, 19.5810856280232, 18.1077940659284, 18.0809041760621, 17.1705970470723, 17.4513230710162, 16.3597153000874, 15.9088390814219, 15.2241851935164, 14.4749791318719, 14.1372811683044, 14.4749791318719, 14.1714007511212, 13.4373598647664, 12.9629120178363, 13.5089257261219, 12.7759180473518, 12.119429464124, 11.9197423483742, 11.5104121494643, 10.6018016555873, 11.6346610995116, 11.6757956618859, 11.129703349613, 10.188779163216, 10.6915146427997, 10.7805141726785, 9.90432602334241, 10.7805141726785, 9.56230589874906, 9.56230589874906, 8.64090341739966, 9.62628363369272, 9.72961193969476, 8.75586817817742, 9.83185435575356, 8.69857573269304],
      "fEYhigh" : [24.1696007570893, 24.1907154809643, 25.182990094395, 24, 24.2539470404394, 25.5449595727364, 25.182990094395, 25.1018292002851, 25.8426517949483, 25.0611481816303, 25.7438111227286, 25.6047804212664, 24.4843699104229, 25.0814971065637, 25.162724910277, 25.5249875124844, 25, 25.2638849940796, 23.9574082114798, 23.6786539729985, 24.2328885726116, 23.3746584673958, 23.0222112591105, 22.7092323145129, 23.5054341406546, 22.7092323145129, 22.6189963605947, 21.6246301742776, 21.6719153597401, 22.4829479369806, 22.3002293565916, 21.6009478460092, 23.2431308310884, 23.9147389479361, 24.0849528301416, 23.2431308310884, 23.8291662945765, 25.2638849940796, 25.8426517949483, 27.1317479711715, 28.1812210713329, 30, 31.2123753558724, 32.7063658303759, 34.1786282380979, 37.5168880377591, 40.5156219494338, 42.834973721499, 48.3461074696784, 51.5220540550849, 57.3440850045104, 61.0990924024445, 64.9301947847434, 68.1479859271512, 72.3974964793633, 72.9310016498457, 72.258274784167, 69.8920024210283, 66.4640053362436, 63.3510143116241, 58.5366263664591, 55.2836654487451, 51.0692594369348, 47.7466930059659, 44.7295150323853, 42.2881562168038, 39.7587569849072, 37.6786228900426, 34.9274599702039, 33.6096662622865, 32.2214438511237, 29.7788319439147, 30.1352830254749, 27.4675731203236, 26.2924407530579, 26.117376914899, 25.2436860633172, 24.5468293128221, 23.3089894559141, 22.4601912559978, 22.5963797939843, 22.5283907719107, 20.9266982158155, 20.4812412026881, 20.5810856280232, 19.1077940659284, 19.0809041760621, 18.1705970470723, 18.4513230710162, 17.3597153000874, 16.9088390814219, 16.2241851935164, 15.4749791318719, 15.1372811683044, 15.4749791318719, 15.1714007511212, 14.4373598647664, 13.9629120178363, 14.5089257261219, 13.7759180473518, 13.119429464124, 12.9197423483742, 12.5104121494643, 11.6018016555873, 12.6346610995116, 12.6757956618859, 12.129703349613, 11.188779163216, 11.6915146427997, 11.7805141726785, 10.9043260233424, 11.7805141726785, 10.5623058987491, 10.5623058987491, 9.69877119773849, 10.6782436419937, 10.7810214031256, 9.81297860268175, 10.8827303945866, 9.7560610979592],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 5318.93100164985,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.005,
      "_nSigma" : 1,
      "_entries" : 116479,
      "_rawEntries" : -1,
      "_originalWeights" : [560, 561, 609, 552, 564, 627, 609, 605, 642, 603, 637, 630, 575, 604, 608, 626, 600, 613, 550, 537, 563, 523, 507, 493, 529, 493, 489, 446, 448, 483, 475, 445, 517, 548, 556, 517, 544, 613, 642, 709, 766, 870, 943, 1037, 1134, 1370, 1601, 1792, 2289, 2603, 3231, 3672, 4151, 4576, 5169, 5246, 5149, 4815, 4351, 3950, 3368, 3001, 2557, 2232, 1956, 1746, 1541, 1382, 1185, 1096, 1006, 857, 878, 727, 665, 656, 612, 578, 520, 482, 488, 485, 417, 399, 403, 346, 345, 312, 322, 284, 269, 247, 224, 214, 224, 215, 194, 181, 196, 176, 159, 154, 144, 123, 147, 148, 135, 114, 125, 127, 108, 127, 101, 101, 75, 93, 95, 77, 97, 76]
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 14,
  "fWindowTopY" : 38,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig4.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.62222222671914,
  "fY1" : -28.9156625857113,
  "fX2" : 7.10370370383997,
  "fY2" : 212.048193192877,
  "fXtoAbsPixelk" : -3794.99996420577,
  "fXtoPixelk" : -3794.99996420577,
  "fXtoPixel" : 675.000001986821,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -3.31999999508262,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 5.62222222671914,
  "fPixeltoXk" : 5.62222222671914,
  "fPixeltoX" : 0.00148148147712083,
  "fAbsPixeltoYk" : 212.048193192877,
  "fPixeltoYk" : -28.9156625857113,
  "fPixeltoY" : -0.301204819723235,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.8,
  "fUymin" : 0,
  "fUxmax" : 7,
  "fUymax" : 200,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.8,
      "fY1" : 0,
      "fX2" : 7,
      "fY2" : 200,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1a09b1870",
      "fTitle" : "A RooPlot of \"mass of Bc candidate\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 122,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 120,
        "fXmin" : 5.8,
        "fXmax" : 7,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 200,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 146.815989235551, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRhoRD_RhoRD_RhoRD_Norm[mBc]_Comp[(RhoRD)_plus_(RhoRD2)_RhoRD]",
      "fTitle" : "Projection of Fit1D FitRhoRD_RhoRD",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 279,
      "fX" : [5.79999, 5.8, 5.81, 5.82, 5.83, 5.84, 5.85, 5.86, 5.87, 5.88, 5.89, 5.9, 5.91, 5.92, 5.93, 5.94, 5.95, 5.96, 5.97, 5.98, 5.99, 6, 6.01, 6.02, 6.03, 6.04, 6.05, 6.06, 6.07, 6.08, 6.09, 6.1, 6.105, 6.11, 6.115, 6.12, 6.125, 6.13, 6.135, 6.14, 6.145, 6.15, 6.155, 6.16, 6.1625, 6.165, 6.1675, 6.17, 6.1725, 6.175, 6.1775, 6.18, 6.1825, 6.185, 6.1875, 6.19, 6.1925, 6.195, 6.1975, 6.2, 6.20125, 6.2025, 6.20375, 6.205, 6.20625, 6.2075, 6.20875, 6.21, 6.21125, 6.2125, 6.21375, 6.215, 6.21625, 6.2175, 6.21875, 6.22, 6.22125, 6.2225, 6.22375, 6.225, 6.22625, 6.2275, 6.22875, 6.23, 6.23125, 6.231875, 6.2325, 6.235, 6.2375, 6.24, 6.24125, 6.2425, 6.24375, 6.245, 6.24625, 6.2475, 6.24875, 6.25, 6.25125, 6.2525, 6.25375, 6.255, 6.2575, 6.25875, 6.26, 6.26125, 6.2625, 6.263125, 6.26375, 6.264375, 6.265, 6.265625, 6.26625, 6.266875, 6.2675, 6.268125, 6.26875, 6.269375, 6.27, 6.270625, 6.27125, 6.271875, 6.2725, 6.273125, 6.27375, 6.274375, 6.275, 6.275625, 6.27625, 6.276875, 6.2775, 6.278125, 6.27875, 6.279375, 6.28, 6.280625, 6.28125, 6.281875, 6.2825, 6.283125, 6.28375, 6.284375, 6.285, 6.285625, 6.28625, 6.2875, 6.28875, 6.29, 6.2925, 6.295, 6.29625, 6.2975, 6.29875, 6.3, 6.30125, 6.3025, 6.30375, 6.304375, 6.305, 6.305625, 6.30625, 6.306875, 6.3075, 6.30875, 6.31, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.32125, 6.3225, 6.32375, 6.325, 6.32625, 6.3275, 6.32875, 6.33, 6.33125, 6.3325, 6.33375, 6.335, 6.3375, 6.34, 6.3425, 6.345, 6.3475, 6.35, 6.3525, 6.355, 6.3575, 6.36, 6.3625, 6.365, 6.3675, 6.37, 6.3725, 6.375, 6.3775, 6.38, 6.3825, 6.385, 6.3875, 6.39, 6.3925, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.455, 6.46, 6.465, 6.47, 6.48, 6.49, 6.5, 6.51, 6.52, 6.53, 6.54, 6.55, 6.56, 6.57, 6.58, 6.59, 6.6, 6.61, 6.62, 6.63, 6.64, 6.65, 6.66, 6.67, 6.68, 6.69, 6.7, 6.71, 6.72, 6.73, 6.74, 6.75, 6.76, 6.77, 6.78, 6.79, 6.8, 6.81, 6.82, 6.83, 6.84, 6.85, 6.86, 6.87, 6.88, 6.89, 6.9, 6.91, 6.92, 6.93, 6.94, 6.95, 6.96, 6.97, 6.98, 6.99, 7, 7, 7.00001],
      "fY" : [0, 0.529476687563903, 0.554412278102304, 0.581057090991908, 0.609566479776306, 0.640113537749174, 0.672891554948146, 0.708116877842296, 0.74603224840527, 0.786910716002846, 0.831060236400479, 0.878829098363058, 0.930612351283144, 0.986859449020859, 1.04808337830283, 1.11487160812568, 1.18789928437029, 1.2679452076608, 1.35591128113749, 1.45284631028269, 1.55997529593501, 1.67873570751984, 1.81082268935699, 1.95824578586135, 2.12340063963738, 2.3091603193074, 2.51899261832492, 2.75711205191934, 3.02867870044462, 3.34006101781824, 3.69918704789764, 4.11601945021793, 4.34990064050365, 4.60320640637281, 4.87808541000929, 5.17698629581378, 5.50270873586045, 5.85846480631861, 6.24795313742414, 6.67544894508375, 7.14591392442286, 7.66513113714051, 8.23987155663189, 8.87810098992911, 9.22390250639531, 9.58923887602151, 9.97556807192644, 10.3844842567595, 10.8177331520101, 11.2772294513895, 11.7650765928349, 12.2835892589078, 12.8353190415211, 13.4230837864796, 14.0500012293205, 14.7195276503593, 15.4355024189583, 16.2021994723752, 17.0243869948829, 17.9073968484495, 18.373550172704, 18.8572056950477, 19.3592268755901, 19.8805303161188, 20.4220897656528, 20.9849405187603, 21.5701842676576, 22.1789944848182, 22.8126224333228, 23.4724039286102, 24.1597670089791, 24.87624071435, 25.6234652244999, 26.4032036698885, 27.2173560000949, 28.0679753754092, 28.957287633119, 29.8877144659688, 30.8619010278093, 31.8827487387975, 32.953454084275, 34.0775541689236, 35.2589796793662, 36.5021157013221, 37.8118705100574, 38.4934255178285, 39.1937519877757, 42.0939662843484, 45.0563809965646, 48.0807348935469, 49.6185664249128, 51.1756751553263, 52.7541633873129, 54.3563917053547, 55.9848238694883, 57.6418206691062, 59.3293835052469, 61.0488524497816, 62.8005680779433, 64.5835111904751, 66.3949392394728, 68.2300423799298, 71.9399806697766, 73.7925655626845, 75.6241971467638, 77.4170939069863, 79.1511889382708, 79.9893973068535, 80.804578508176, 81.5938051903643, 82.3541166305266, 83.0825437641101, 83.776135422914, 84.4319854481695, 85.0472603177616, 85.6192269054071, 86.1452799750075, 86.6229690060819, 87.0500239465161, 87.4243794969628, 87.7441975471944, 88.0078874083388, 88.2141235158195, 88.3618603154773, 88.4503440890444, 88.4791215239635, 88.4480448855393, 88.3572737054399, 88.207272958426, 87.9988077576726, 87.7329346568616, 87.4109897031579, 87.0345734380352, 86.6055330915625, 86.1259422592362, 85.5980783878537, 85.0243984275426, 84.4075130304017, 83.7501596918745, 83.0551752387762, 82.3254680679272, 81.5639905317432, 80.7737118522729, 79.9575919236637, 79.1185563354782, 77.38313006154, 75.5893066284221, 73.7571127651087, 70.0459676392183, 66.3598906589388, 64.5489717531769, 62.7666089155375, 61.0155082364141, 59.2966593377081, 57.6096990878899, 55.9532716178678, 54.3306965212746, 53.5480539241314, 52.7873601627198, 52.0476721049214, 51.3280600035075, 50.6276130164607, 49.9454439308702, 48.632531740648, 47.382830476807, 46.1904056698074, 45.0499147860573, 43.9566099584017, 42.9063171772403, 41.8953987294638, 40.9207049300491, 39.9795202420074, 39.0695078478458, 38.1886557174893, 37.3352262840347, 36.5077110337613, 35.7047906616621, 34.9253009415161, 34.1682041002094, 33.4325652512888, 32.7175333102331, 32.0223257602796, 31.3462166408558, 30.6885271716297, 30.0486184882427, 28.8197552658796, 27.6551311867933, 26.5506397177542, 25.5025022661103, 24.5072272312141, 23.5615800797074, 22.6625595548967, 21.8073775629667, 20.99344152191, 20.2183385595794, 19.479821225375, 18.7757945065099, 18.1043039986726, 17.4635251109067, 16.8517532023684, 16.2673945611557, 15.7089581453699, 15.1750480150101, 14.6643563906697, 14.1756572815211, 13.707800630857, 13.2597069326109, 12.8303622768679, 12.4188137864829, 11.6455740440365, 10.9334334241321, 10.2765764947581, 9.66983208068721, 9.10859217939313, 8.5887422632255, 8.10660120850188, 7.65886938800259, 7.24258370553697, 6.85507855019856, 6.49395181190678, 6.15703523542472, 5.84236850251693, 5.54817652548259, 5.27284951338113, 4.77307457825672, 4.33285487664619, 3.9437181023677, 3.5985828365384, 3.29150126043084, 3.01745455455124, 2.7721892018417, 2.55208525948418, 2.35404977378646, 2.17543008872431, 2.01394298463252, 1.86761648208779, 1.73474183136126, 1.61383373383579, 1.50359724795552, 1.4029001477146, 1.31074974801748, 1.22627340461188, 1.14870204886037, 1.07735623857053, 1.01163430244296, 0.951002232773058, 0.89498504297239, 0.843159356441733, 0.79514703380107, 0.750609678392129, 0.709243886827829, 0.670777133361764, 0.634964194930817, 0.601584038632508, 0.570437105731941, 0.541342936527472, 0.51413808892237, 0.488674310660318, 0.464816931134683, 0.44244344367768, 0.421442253440437, 0.401711569522855, 0.383158423013376, 0.36569779514351, 0.349251841924902, 0.333749203479247, 0.319124387844421, 0.305317220386214, 0.292272351099093, 0.279938813070976, 0.268269626240634, 0.25722144131261, 0.246754219330898, 0.236830942963496, 0.227417356027827, 0.218481728202191, 0.20999464223801, 0.20999464223801, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRhoRD_RhoRD_RhoRD_Norm[mBc]_Comp[(RhoRD)_plus_(RhoRD2)_RhoRD]",
        "fTitle" : "Projection of Fit1D FitRhoRD_RhoRD",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 281,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 279,
          "fXmin" : 5.679988,
          "fXmax" : 7.120012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 97.3270336763598,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 97.3270336763598,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRhoRD_RhoRD",
      "_ymin" : 0,
      "_ymax" : 88.4791215239635,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRhoRD_RhoRD_RhoRD_Norm[mBc]_Comp[cpol]",
      "fTitle" : "Projection of Fit1D FitRhoRD_RhoRD",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 126,
      "fX" : [5.78999, 5.79, 5.8, 5.81, 5.82, 5.83, 5.84, 5.85, 5.86, 5.87, 5.88, 5.89, 5.9, 5.91, 5.92, 5.93, 5.94, 5.95, 5.96, 5.97, 5.98, 5.99, 6, 6.01, 6.02, 6.03, 6.04, 6.05, 6.06, 6.07, 6.08, 6.09, 6.1, 6.11, 6.12, 6.13, 6.14, 6.15, 6.16, 6.17, 6.18, 6.19, 6.2, 6.21, 6.22, 6.23, 6.24, 6.25, 6.26, 6.27, 6.28, 6.29, 6.3, 6.31, 6.32, 6.33, 6.34, 6.35, 6.36, 6.37, 6.38, 6.39, 6.4, 6.41, 6.42, 6.43, 6.44, 6.45, 6.46, 6.47, 6.48, 6.49, 6.5, 6.51, 6.52, 6.53, 6.54, 6.55, 6.56, 6.57, 6.58, 6.59, 6.6, 6.61, 6.62, 6.63, 6.64, 6.65, 6.66, 6.67, 6.68, 6.69, 6.7, 6.71, 6.72, 6.73, 6.74, 6.75, 6.76, 6.77, 6.78, 6.79, 6.8, 6.81, 6.82, 6.83, 6.84, 6.85, 6.86, 6.87, 6.88, 6.89, 6.9, 6.91, 6.92, 6.93, 6.94, 6.95, 6.96, 6.97, 6.98, 6.99, 7, 7, 7.01, 7.01001],
      "fY" : [0, 112.789440955226, 112.789440955226, 109.722621563441, 106.739542272814, 103.838432130772, 101.017539112005, 98.2751301184614, 95.6094909793528, 93.0189264511515, 90.5017602175919, 88.056334889669, 85.6810120056396, 83.3741720310215, 81.1342143585946, 78.9595573083996, 76.8486381277385, 74.7999129911749, 72.811857000534, 70.8829641849021, 69.0117475006269, 67.1967388313174, 65.4364889878442, 63.7295677083392, 62.0745636581956, 60.4700844300679, 58.9147565438724, 57.4072254467863, 55.9461555132484, 54.5302300449587, 53.158151270879, 51.828640347232, 50.5404373575022, 49.292301312435, 48.0830101500376, 46.9113607355784, 45.7761688615872, 44.6762692478551, 43.6105155414349, 42.5777803166404, 41.5769550750468, 40.606950245491, 39.6666951840709, 38.7551381741461, 37.8712464263375, 37.0140060785272, 36.1824221958587, 35.3755187707372, 34.5923387228289, 33.8319438990617, 33.0934150736245, 32.3758519479679, 31.6783731508039, 31.0001162381056, 30.3402376931077, 29.6979129263062, 29.0723362754585, 28.4627210055834, 27.868299308961, 27.2883223051328, 26.7220600409018, 26.1688014903323, 25.6278545547499, 25.0985460627417, 24.5802217701562, 24.0722463601031, 23.5740034429536, 23.0848955563403, 22.6043441651572, 22.1317896615596, 21.6666913649641, 21.2085275220489, 20.7567953067535, 20.3110108202786, 19.8707090910866, 19.435444074901, 19.0047886547068, 18.5783346407504, 18.1556927705396, 17.7364927088433, 17.3203830476923, 16.9070313063783, 16.4961239314546, 16.0873662967358, 15.6804827032981, 15.2752163794787, 14.8713294808765, 14.4686030903515, 14.0668372180255, 13.6658508012812, 13.265481704763, 12.8655867203766, 12.466041567289, 12.0667408919287, 11.6675982679854, 11.2685461964104, 10.8695361054163, 10.4705383504771, 10.0715422143279, 9.67255590696567, 9.27360656564834, 8.87474025489549, 8.47602196648794, 8.07753561946788, 7.67938406013901, 7.28168906206628, 6.88459132607606, 6.48825048025611, 6.09284507995552, 5.69857260778489, 5.30564947361606, 4.91431101458227, 4.52481149507823, 4.13742410675996, 3.75244096854486, 3.3701731266117, 2.99095055440068, 2.6151221526133, 2.24305574921255, 1.87513809942272, 1.51177488572944, 1.15339071787987, 0.800429133232506, 0.800429133232506, 0.800429133232506, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRhoRD_RhoRD_RhoRD_Norm[mBc]_Comp[cpol]",
        "fTitle" : "Projection of Fit1D FitRhoRD_RhoRD",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 128,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 126,
          "fXmin" : 5.667988,
          "fXmax" : 7.132012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 124.068385050749,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 124.068385050749,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRhoRD_RhoRD",
      "_ymin" : 0,
      "_ymax" : 112.789440955226,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "fit1d_FitRhoRD_RhoRD_RhoRD_Norm[mBc]",
      "fTitle" : "Projection of Fit1D FitRhoRD_RhoRD",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 262,
      "fX" : [5.78999, 5.79, 5.8, 5.81, 5.82, 5.83, 5.84, 5.85, 5.86, 5.87, 5.88, 5.89, 5.9, 5.91, 5.92, 5.93, 5.94, 5.95, 5.96, 5.97, 5.98, 5.99, 6, 6.01, 6.02, 6.03, 6.04, 6.05, 6.06, 6.07, 6.08, 6.09, 6.095, 6.1, 6.105, 6.11, 6.115, 6.12, 6.125, 6.13, 6.135, 6.14, 6.145, 6.15, 6.155, 6.16, 6.165, 6.1675, 6.17, 6.1725, 6.175, 6.1775, 6.18, 6.1825, 6.185, 6.1875, 6.19, 6.1925, 6.195, 6.1975, 6.2, 6.2025, 6.205, 6.2075, 6.20875, 6.21, 6.21125, 6.2125, 6.21375, 6.215, 6.21625, 6.2175, 6.21875, 6.22, 6.22125, 6.2225, 6.22375, 6.225, 6.22625, 6.2275, 6.22875, 6.23, 6.23125, 6.2325, 6.235, 6.2375, 6.24, 6.2425, 6.24375, 6.245, 6.24625, 6.2475, 6.24875, 6.25, 6.25125, 6.2525, 6.25375, 6.255, 6.2575, 6.26, 6.26125, 6.2625, 6.26375, 6.264375, 6.265, 6.265625, 6.26625, 6.266875, 6.2675, 6.268125, 6.26875, 6.269375, 6.27, 6.270625, 6.27125, 6.271875, 6.2725, 6.273125, 6.27375, 6.274375, 6.275, 6.275625, 6.27625, 6.276875, 6.2775, 6.278125, 6.27875, 6.279375, 6.28, 6.280625, 6.28125, 6.281875, 6.2825, 6.283125, 6.28375, 6.284375, 6.285, 6.28625, 6.2875, 6.28875, 6.29, 6.2925, 6.295, 6.29625, 6.2975, 6.29875, 6.3, 6.30125, 6.3025, 6.30375, 6.305, 6.30625, 6.3075, 6.30875, 6.31, 6.31125, 6.3125, 6.31375, 6.315, 6.31625, 6.3175, 6.31875, 6.32, 6.32125, 6.3225, 6.32375, 6.325, 6.3275, 6.33, 6.3325, 6.335, 6.3375, 6.34, 6.3425, 6.345, 6.3475, 6.35, 6.3525, 6.355, 6.3575, 6.36, 6.3625, 6.365, 6.3675, 6.37, 6.3725, 6.375, 6.3775, 6.38, 6.385, 6.39, 6.395, 6.4, 6.405, 6.41, 6.415, 6.42, 6.425, 6.43, 6.435, 6.44, 6.445, 6.45, 6.455, 6.46, 6.47, 6.48, 6.49, 6.5, 6.51, 6.52, 6.53, 6.54, 6.55, 6.56, 6.57, 6.58, 6.59, 6.6, 6.61, 6.62, 6.63, 6.64, 6.65, 6.66, 6.67, 6.68, 6.69, 6.7, 6.71, 6.72, 6.73, 6.74, 6.75, 6.76, 6.77, 6.78, 6.79, 6.8, 6.81, 6.82, 6.83, 6.84, 6.85, 6.86, 6.87, 6.88, 6.89, 6.9, 6.91, 6.92, 6.93, 6.94, 6.95, 6.96, 6.97, 6.98, 6.99, 7, 7, 7.01, 7.01001],
      "fY" : [0, 113.31891764279, 113.31891764279, 110.277033841543, 107.320599363806, 104.447998610549, 101.657652649754, 98.9480216734096, 96.3176078571951, 93.7649586995568, 91.2886709335948, 88.8873951260695, 86.5598411040027, 84.3047843823047, 82.1210738076155, 80.0076406867024, 77.9635097358642, 75.9878122755452, 74.0798022081948, 72.2388754660396, 70.4645938109096, 68.7567141272524, 67.115224695364, 65.5403903976962, 64.032809444057, 62.5934850697053, 61.2239168631798, 59.9262180651112, 58.7032675651677, 57.5589087454033, 56.4982122886972, 55.5278273951297, 55.0791248758355, 54.6564568077201, 54.2613384298717, 53.8955077188078, 53.5609611704402, 53.2599964458513, 52.9952634167507, 52.769825541897, 52.5872340170692, 52.451617806671, 52.3677935372786, 52.3414003849956, 52.379066620576, 52.488616531364, 52.6793292196151, 52.8084976565845, 52.9622645733998, 53.1423584821645, 53.3506769411383, 53.5893063267419, 53.8605443339546, 54.1669256410418, 54.5112512540953, 54.8966221428742, 55.3264778958503, 55.8046412644767, 56.3353696420369, 56.9234147427638, 57.5740920325204, 58.2933618511087, 59.0879247317343, 59.9653343071931, 60.4377331257198, 60.9341326589643, 61.4557821690136, 62.0040154749337, 62.5802586232717, 63.1860386668173, 63.8229938028377, 64.4928851839033, 65.1976107863253, 65.9392218017467, 66.7199421034288, 67.5421914247106, 68.4086129646586, 69.3221061932663, 70.2858656503325, 71.3034264996175, 72.3787174914432, 73.5161217798493, 74.7205457130428, 75.9974952507893, 78.689034807481, 81.4443475683626, 84.2631570894056, 87.1540954114241, 88.6311563763083, 90.1323373925878, 91.6601003486911, 93.2168041670234, 94.8044483862573, 96.4243712205187, 98.0769113919164, 99.7610478526898, 101.474036211052, 103.211064782736, 106.725941966679, 110.216535869593, 111.913156243158, 113.551329071117, 115.109148814112, 115.850722160604, 116.563467683675, 117.244416094207, 117.890615999723, 118.499161017468, 119.067217401627, 119.592051802509, 120.071058760894, 120.50178753347, 120.881967845578, 121.209534175617, 121.482648191395, 121.699718982362, 121.859420762554, 121.960707756713, 122.002826025761, 121.985322036619, 121.908047834358, 121.771162730704, 121.575131480761, 121.32071897834, 121.008981558043, 120.641255048247, 120.219139771927, 119.74448274094, 119.219357332861, 118.646040776852, 118.026989805699, 117.364814854443, 116.66225320176, 115.922141457989, 115.14738780376, 114.340944375588, 113.50578017991, 111.761093897038, 109.936455780024, 108.053737712334, 106.132964713077, 102.245600994783, 98.3845470136225, 96.4866009786485, 94.617516348208, 92.7799975351649, 90.975032488512, 89.2022564084319, 87.460311762166, 85.7525164843012, 84.1242552850219, 82.580323975828, 81.1133687987688, 79.7164079091221, 78.3829467149127, 77.1070491152801, 75.883370949933, 74.7071627296377, 73.5742488273361, 72.4809899170821, 71.4242347056368, 70.4012660524162, 69.4097455409535, 68.4476595468204, 67.5132689133814, 66.6050635418045, 65.7217225465923, 64.0250969346278, 62.4154462365393, 60.8861963238786, 59.4316991891748, 58.0469589162125, 56.7274674622518, 55.4691061122307, 54.2680841655998, 53.1208979877486, 52.0243010852907, 50.9752803154389, 49.9710357722186, 49.008963135398, 48.0866378685404, 47.2018009306901, 46.3523457926399, 45.5363066075924, 44.7518474160395, 43.9972522825207, 43.2709162744519, 42.5713372031871, 41.8971080559119, 40.6195062827053, 39.4285084229431, 38.3156453739716, 37.2734285987864, 36.2952202612983, 35.3751225574998, 34.5078831231217, 33.6888139495493, 32.9137216859981, 32.178847568605, 31.4808155129237, 30.8165871484906, 30.1834227730803, 29.5788473682471, 29.0006209533427, 28.4467126676741, 27.4046391749407, 26.4397659432208, 25.5413823986951, 24.7005134091212, 23.909593656817, 23.1622103515174, 22.4528986294522, 21.7769778565485, 21.1304199002346, 20.5097425443261, 19.9119227975677, 19.3343260323248, 18.7746477884661, 18.2308657628159, 17.7012000305716, 17.1840799512536, 16.6781165271933, 16.1820792288939, 15.6948764949634, 15.2155392668858, 14.7432070398517, 14.277116007206, 13.8165889531497, 13.3610266102614, 12.9099002483704, 12.4627453017865, 12.0191558748026, 11.5787799922442, 11.1413154838388, 10.7065064092587, 10.2741399455982, 9.84404367138028, 9.41608319142296, 8.99016005541031, 8.5662099301282, 8.14420099127369, 7.72413250574396, 7.3060335795165, 6.88996204977896, 6.4760035029689, 6.0642704029284, 5.65490131554096, 5.24806021806151, 4.84393588292266, 4.44274132714617, 4.04471331964395, 3.65011193968268, 3.25922018064131, 2.87234359392591, 2.48980996854345, 2.11196904238621, 1.73919224175727, 1.37187244608206, 1.01042377547052, 1.01042377547052, 1.01042377547052, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_FitRhoRD_RhoRD_RhoRD_Norm[mBc]",
        "fTitle" : "Projection of Fit1D FitRhoRD_RhoRD",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 264,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 262,
          "fXmin" : 5.667988,
          "fXmax" : 7.132012,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 134.203108628337,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 134.203108628337,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D FitRhoRD_RhoRD",
      "_ymin" : 0,
      "_ymax" : 122.002826025761,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mBc",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 120,
      "fX" : [5.805, 5.815, 5.825, 5.835, 5.845, 5.855, 5.865, 5.875, 5.885, 5.895, 5.905, 5.915, 5.925, 5.935, 5.945, 5.955, 5.965, 5.975, 5.985, 5.995, 6.005, 6.015, 6.025, 6.035, 6.045, 6.055, 6.065, 6.075, 6.085, 6.095, 6.105, 6.115, 6.125, 6.135, 6.145, 6.155, 6.165, 6.175, 6.185, 6.195, 6.205, 6.215, 6.225, 6.235, 6.245, 6.255, 6.265, 6.275, 6.285, 6.295, 6.305, 6.315, 6.325, 6.335, 6.345, 6.355, 6.365, 6.375, 6.385, 6.395, 6.405, 6.415, 6.425, 6.435, 6.445, 6.455, 6.465, 6.475, 6.485, 6.495, 6.505, 6.515, 6.525, 6.535, 6.545, 6.555, 6.565, 6.575, 6.585, 6.595, 6.605, 6.615, 6.625, 6.635, 6.645, 6.655, 6.665, 6.675, 6.685, 6.695, 6.705, 6.715, 6.725, 6.735, 6.745, 6.755, 6.765, 6.775, 6.785, 6.795, 6.805, 6.815, 6.825, 6.835, 6.845, 6.855, 6.865, 6.875, 6.885, 6.895, 6.905, 6.915, 6.925, 6.935, 6.945, 6.955, 6.965, 6.975, 6.985, 6.995],
      "fY" : [75, 98, 100, 107, 115, 109, 102, 93, 93, 95, 91, 90, 93, 68, 83, 90, 69, 74, 73, 70, 61, 62, 59, 64, 66, 50, 62, 51, 49, 53, 54, 47, 64, 50, 38, 53, 51, 56, 45, 62, 49, 69, 76, 90, 91, 111, 117, 128, 105, 115, 75, 72, 54, 63, 40, 36, 38, 52, 37, 42, 32, 37, 31, 29, 40, 26, 27, 23, 28, 30, 24, 29, 23, 22, 24, 25, 24, 17, 22, 23, 16, 18, 14, 9, 12, 16, 15, 16, 10, 12, 15, 13, 12, 19, 14, 9, 8, 11, 9, 13, 7, 14, 8, 5, 4, 8, 10, 7, 6, 8, 2, 1, 3, 4, 6, 2, 1, 2, 1, 1],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_ds_1000",
        "fTitle" : "Histogram of ds_1000_plot__mBc",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 122,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 120,
          "fXmin" : 5.68,
          "fXmax" : 7.12,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0.155478401121105,
          "fXmax" : 153.789951440294,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 153.789951440294,
        "fMinimum" : 0.155478401121105,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEXhigh" : [0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005, 0.005],
      "fEYlow" : [8.64090341739966, 9.88257890144722, 9.98325482288658, 9.85615758860399, 10.2354552767919, 9.95227248018344, 9.61187420807835, 9.62628363369272, 9.62628363369272, 9.72961193969476, 9.52183408565944, 9.46917726632712, 9.62628363369272, 8.22588308091542, 9.09204441411644, 9.46917726632712, 8.28644443729726, 8.58284357448568, 8.52438828533727, 8.3465663719404, 7.78877941552809, 7.8527125906456, 7.65931221775091, 7.97904223084961, 8.10340262167422, 7.04733682585609, 7.8527125906456, 7.11793294252879, 6.97602630329686, 7.2570651471718, 7.32564036186805, 6.83117232107667, 7.97904223084961, 7.04733682585609, 6.13716310988257, 7.2570651471718, 7.11793294252879, 7.46090009529179, 6.68317934450653, 7.8527125906456, 6.97602630329686, 8.28644443729726, 8.69857573269304, 9.46917726632712, 9.52183408565944, 10.0475115548645, 10.3282039138539, 10.8247516529061, 9.75914226434159, 10.2354552767919, 8.64090341739966, 8.46552935793121, 7.32564036186805, 7.9161294251061, 6.29800017766426, 5.97199579039322, 6.13716310988257, 7.18783570403779, 6.05514266189532, 6.45483071102782, 5.62713531718605, 6.05514266189532, 5.53756532580577, 5.35393156485154, 6.29800017766426, 5.06601492135562, 5.16377123855587, 4.76071662107231, 5.25971089793461, 5.44652245543606, 4.86461220384528, 5.35393156485154, 4.76071662107231, 4.65450239544497, 4.86461220384528, 4.96633466721007, 4.86461220384528, 4.08218389934171, 4.65450239544497, 4.76071662107231, 3.95780102940381, 4.20288721196007, 3.69650031882412, 2.94346103725076, 3.41526599430015, 3.95780102940381, 3.82938009857506, 3.95780102940381, 3.10869443936164, 3.41526599430015, 3.82938009857506, 3.5586623304375, 3.41526599430015, 4.32021937465496, 3.69650031882412, 2.94346103725076, 2.76838605646272, 3.26557940095131, 2.94346103725076, 3.5586623304375, 2.58147045606626, 3.69650031882412, 2.76838605646272, 2.15969114440678, 1.91433918622288, 2.76838605646272, 3.10869443936164, 2.58147045606626, 2.37993137929577, 2.76838605646272, 1.29181456018103, 0.82724622097655, 1.63270468610957, 1.91433918622288, 2.37993137929577, 1.29181456018103, 0.82724622097655, 1.29181456018103, 0.82724622097655, 0.82724622097655],
      "fEYhigh" : [9.69877119773849, 10.9331943741007, 11.0333609411497, 10.856157588604, 11.2354552767919, 10.9522724801834, 10.6118742080783, 10.6782436419937, 10.6782436419937, 10.7810214031256, 10.5743626945331, 10.5219972584965, 10.6782436419937, 9.28665979094794, 10.147049415507, 10.5219972584965, 9.34677864012718, 9.6411014957652, 9.58304433699421, 9.40646758331697, 8.85295233843901, 8.91636535507314, 8.72456484475691, 9.04169148598145, 9.16509432622888, 8.1182246064733, 8.91636535507314, 8.18812173724121, 8.04763434666193, 8.32591576152109, 8.39384992662381, 7.90428920652069, 9.04169148598145, 8.1182246064733, 7.21848358047952, 8.32591576152109, 8.18812173724121, 8.52787944162286, 7.75790450041968, 8.91636535507314, 8.04763434666193, 9.34677864012718, 9.7560610979592, 10.5219972584965, 10.5743626945331, 11.0475115548645, 11.3282039138539, 11.8247516529061, 10.7591422643416, 11.2354552767919, 9.69877119773849, 9.5245918057301, 8.39384992662381, 8.97927446267043, 7.37726075879658, 7.0555452840609, 7.21848358047952, 8.25734576290841, 7.13755508118677, 7.53218018651548, 6.71575340007623, 7.13755508118677, 6.62760123878468, 6.44701964227479, 7.37726075879658, 6.16432406860527, 6.2602438465527, 5.8652346956897, 6.35444601200602, 6.53804637266794, 5.96693206711369, 6.44701964227479, 5.8652346956897, 5.76136640411342, 5.96693206711369, 6.06658917312032, 5.96693206711369, 5.20371938988384, 5.76136640411342, 5.8652346956897, 5.08306556401624, 5.32100732238368, 4.83038075568817, 4.11020413766764, 4.55981905739127, 5.08306556401624, 4.95873843272062, 5.08306556401624, 4.26694976100939, 4.55981905739127, 4.95873843272062, 4.69757337260906, 4.55981905739127, 5.4351961614818, 4.83038075568817, 4.11020413766764, 3.94514151986907, 4.41652052316603, 4.11020413766764, 4.69757337260906, 3.77028072043409, 4.83038075568817, 3.94514151986907, 3.38247265214689, 3.16275317226094, 3.94514151986907, 4.26694976100939, 3.77028072043409, 3.58364154598457, 3.94514151986907, 2.63785962345524, 2.29952655911586, 2.9181858328834, 3.16275317226094, 3.58364154598457, 2.63785962345524, 2.29952655911586, 2.63785962345524, 2.29952655911586, 2.29952655911586],
      "_yAxisLabel" : "Events \/ ( 0.01 )",
      "_ymin" : 0,
      "_ymax" : 139.824751652906,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.01,
      "_nSigma" : 1,
      "_entries" : 5242,
      "_rawEntries" : -1,
      "_originalWeights" : [75, 98, 100, 107, 115, 109, 102, 93, 93, 95, 91, 90, 93, 68, 83, 90, 69, 74, 73, 70, 61, 62, 59, 64, 66, 50, 62, 51, 49, 53, 54, 47, 64, 50, 38, 53, 51, 56, 45, 62, 49, 69, 76, 90, 91, 111, 117, 128, 105, 115, 75, 72, 54, 63, 40, 36, 38, 52, 37, 42, 32, 37, 31, 29, 40, 26, 27, 23, 28, 30, 24, 29, 23, 22, 24, 25, 24, 17, 22, 23, 16, 18, 14, 9, 12, 16, 15, 16, 10, 12, 15, 13, 12, 19, 14, 9, 8, 11, 9, 13, 7, 14, 8, 5, 4, 8, 10, 7, 6, 8, 2, 1, 3, 4, 6, 2, 1, 2, 1, 1]
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 20,
  "fWindowTopY" : 23,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig5.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.0500000050590362,
  "fY1" : -115.06024081785,
  "fX2" : 1.71666666681997,
  "fY2" : 427.108434683972,
  "fXtoAbsPixelk" : -29.9999531237249,
  "fXtoPixelk" : -29.9999531237249,
  "fXtoPixel" : 600.000001766063,
  "fYtoAbsPixelk" : 630.222272689125,
  "fYtoPixelk" : 630.222272689125,
  "fYtoPixel" : -1.47555555337005,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.0500000050590362,
  "fPixeltoXk" : 0.0500000050590362,
  "fPixeltoX" : 0.00166666666176093,
  "fAbsPixeltoYk" : 427.108434683972,
  "fPixeltoYk" : -115.06024081785,
  "fPixeltoY" : -0.677710844377278,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.25,
  "fUymin" : -50,
  "fUxmax" : 1.6,
  "fUymax" : 400,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.25,
      "fY1" : -50,
      "fX2" : 1.6,
      "fY2" : 400,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_207cdf830",
      "fTitle" : "A RooPlot",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 102,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 100,
        "fXmin" : 0.25,
        "fXmax" : 1.6,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 400,
      "fMinimum" : -50,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_Fitrho_MLP_MLP_ovbSbU_MLP_Norm[mRho]_Comp[histo1_HlbKBd]",
      "fTitle" : "Projection of Fit1D Fitrho_MLP_MLP",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 373,
      "fX" : [0.24995, 0.25, 0.275, 0.28125, 0.2875, 0.29375, 0.3, 0.30625, 0.3125, 0.325, 0.3375, 0.340625, 0.34375, 0.346875, 0.35, 0.4, 0.4125, 0.425, 0.4375, 0.44375, 0.45, 0.45625, 0.4625, 0.46875, 0.475, 0.4875, 0.49375, 0.496875, 0.5, 0.503125, 0.50625, 0.509375, 0.5125, 0.515625, 0.5171875, 0.51875, 0.521875, 0.5234375, 0.525, 0.5375, 0.54375, 0.55, 0.55625, 0.55703125, 0.5578125, 0.559375, 0.5625, 0.5640625, 0.565625, 0.56875, 0.5703125, 0.571875, 0.575, 0.6, 0.60625, 0.609375, 0.6109375, 0.6125, 0.615625, 0.6171875, 0.61796875, 0.61875, 0.625, 0.63125, 0.6375, 0.63828125, 0.6390625, 0.640625, 0.64375, 0.6453125, 0.646875, 0.65, 0.6625, 0.665625, 0.66875, 0.671875, 0.675, 0.678125, 0.678515625, 0.6787109375, 0.67890625, 0.6796875, 0.68125, 0.684375, 0.68515625, 0.6853515625, 0.685546875, 0.6859375, 0.6875, 0.690625, 0.6921875, 0.69375, 0.696875, 0.6984375, 0.698828125, 0.69921875, 0.7, 0.703125, 0.7046875, 0.70546875, 0.70625, 0.709375, 0.7109375, 0.71171875, 0.712109375, 0.7123046875, 0.7125, 0.71875, 0.719140625, 0.71953125, 0.7203125, 0.721875, 0.725, 0.72578125, 0.7265625, 0.728125, 0.73125, 0.7328125, 0.734375, 0.7375, 0.7390625, 0.739453125, 0.73984375, 0.740625, 0.74375, 0.7453125, 0.74609375, 0.746875, 0.75, 0.7515625, 0.75234375, 0.752734375, 0.7529296875, 0.753125, 0.75625, 0.759375, 0.7595703125, 0.759765625, 0.76015625, 0.7609375, 0.7625, 0.765625, 0.76640625, 0.7671875, 0.76875, 0.771875, 0.77265625, 0.773046875, 0.7734375, 0.775, 0.778125, 0.7796875, 0.7798828125, 0.780078125, 0.78046875, 0.78125, 0.784375, 0.7859375, 0.78671875, 0.7875, 0.790625, 0.7921875, 0.79296875, 0.793359375, 0.79375, 0.8, 0.80625, 0.806640625, 0.8068359375, 0.80703125, 0.8078125, 0.809375, 0.8125, 0.81328125, 0.813671875, 0.8140625, 0.815625, 0.81875, 0.8203125, 0.821875, 0.825, 0.8375, 0.840625, 0.84375, 0.846875, 0.847265625, 0.84765625, 0.8484375, 0.85, 0.853125, 0.85390625, 0.854296875, 0.8546875, 0.85625, 0.859375, 0.8609375, 0.8625, 0.865625, 0.8671875, 0.86796875, 0.86875, 0.875, 0.88125, 0.8875, 0.887890625, 0.88828125, 0.8890625, 0.890625, 0.89375, 0.9, 0.90625, 0.9078125, 0.909375, 0.9125, 0.9140625, 0.91484375, 0.915625, 0.91875, 0.925, 0.9375, 0.940625, 0.9421875, 0.94375, 0.946875, 0.9484375, 0.95, 0.95625, 0.9625, 0.96875, 0.975, 0.97578125, 0.9765625, 0.978125, 0.98125, 0.9828125, 0.984375, 0.9875, 1, 1.003125, 1.00625, 1.009375, 1.0125, 1.015625, 1.01875, 1.021875, 1.0234375, 1.025, 1.03125, 1.0375, 1.04375, 1.05, 1.0625, 1.06875, 1.0703125, 1.071875, 1.075, 1.0875, 1.090625, 1.09375, 1.096875, 1.1, 1.103125, 1.10625, 1.109375, 1.1109375, 1.1125, 1.115625, 1.1171875, 1.11875, 1.125, 1.13125, 1.1375, 1.14375, 1.15, 1.15625, 1.1625, 1.175, 1.178125, 1.18125, 1.184375, 1.1875, 1.190625, 1.1921875, 1.19375, 1.196875, 1.1984375, 1.2, 1.203125, 1.2046875, 1.205078125, 1.20546875, 1.20625, 1.209375, 1.2109375, 1.21171875, 1.2125, 1.21875, 1.225, 1.23125, 1.23203125, 1.2328125, 1.234375, 1.2375, 1.25, 1.253125, 1.25625, 1.2625, 1.26875, 1.271875, 1.275, 1.278125, 1.2796875, 1.28125, 1.2875, 1.3, 1.3125, 1.325, 1.3375, 1.34375, 1.346875, 1.35, 1.353125, 1.35625, 1.3625, 1.36875, 1.375, 1.38125, 1.3875, 1.39375, 1.4, 1.40625, 1.4078125, 1.409375, 1.4125, 1.4140625, 1.415625, 1.41875, 1.425, 1.43125, 1.434375, 1.4375, 1.440625, 1.44140625, 1.4421875, 1.44375, 1.446875, 1.4484375, 1.45, 1.453125, 1.4546875, 1.45625, 1.4625, 1.475, 1.5, 1.50625, 1.509375, 1.5125, 1.525, 1.528125, 1.53125, 1.5375, 1.54375, 1.55, 1.55625, 1.5625, 1.56875, 1.575, 1.5875, 1.59375, 1.596875, 1.6, 1.6, 1.60005],
      "fY" : [0, 0, 0, 0.0100539457599547, 0.0950375863599426, 0.386347189888596, 0.885321223267362, 1.41841715423109, 1.87673911583314, 2.55634312122361, 3.1681203153697, 3.31560907421389, 3.53525921794809, 3.76865438737562, 4.0641415520841, 7.49199652151052, 8.44231833163814, 9.59677693908541, 10.6877458829087, 11.239302361489, 11.9692404450505, 12.9627175174954, 14.0759616396615, 14.9359472284908, 15.4912308226523, 16.3798203504841, 16.821749309767, 17.0730040036839, 17.4759597662853, 17.8789155288867, 18.6725363241857, 19.4661571194848, 20.4375192435213, 21.442736858746, 21.9092041637575, 22.3114199085898, 23.1158513982544, 23.5133722129623, 23.798214704683, 26.0125846754263, 27.0550830988692, 27.8535300970101, 28.7162157854559, 28.8245640392534, 29.0391524614472, 29.4973038972154, 30.4136067687521, 30.9046246458728, 31.636663092911, 33.1007399869874, 33.8327784340256, 34.6216502457284, 36.2278105514662, 47.9055534928241, 51.3271768691413, 53.1010959856587, 53.9880555439174, 54.9582574487908, 56.9213637167053, 57.9029168506624, 58.4025022030677, 58.9666853152696, 63.4842968863654, 68.0668730086737, 73.4073328594784, 74.118830987222, 74.9983581931045, 76.7574126048693, 80.2755214283989, 82.0660484741354, 83.9375051500849, 87.6804185019837, 101.845791018985, 105.432703048219, 109.222387668102, 113.012072287985, 117.585596598741, 122.159120909497, 122.730811448342, 123.071233778975, 123.481117823878, 125.120654003491, 128.399726362716, 134.957871081165, 136.597407260778, 137.007291305681, 137.511102883478, 138.544342638953, 142.677301660851, 150.943219704648, 155.068048290742, 158.997746417512, 166.857142671052, 170.786840797822, 171.769265329514, 172.569946430575, 174.121742242525, 180.328925490321, 183.43251711422, 184.984312926169, 186.436920617314, 192.148163261092, 195.00378458298, 196.431595243925, 197.145500574397, 197.502453239633, 197.916471141768, 212.192218274267, 213.08755805114, 214.05743177422, 215.997179220381, 219.876674112702, 227.635663897343, 229.575411343503, 231.189664226166, 234.329398746902, 240.608867788373, 243.728739588693, 246.702951439299, 252.651375140511, 255.625586991117, 256.389106759292, 257.232493749561, 258.919267730099, 265.666363652251, 269.039911613328, 270.726685593865, 272.016807476207, 277.111186322541, 279.658375745708, 280.931970457292, 281.568767813084, 281.834417622217, 281.964427483102, 284.044585257272, 286.124743031442, 286.254752892328, 286.313232635655, 286.374557586431, 286.497207487983, 286.742507291087, 287.233106897295, 287.349065107733, 287.304422731447, 287.215137978874, 287.036568473729, 286.991926097443, 286.9696049093, 286.876122968989, 286.431034455579, 285.540857428759, 285.095768915349, 285.037530803911, 284.916843558181, 284.675469066722, 284.192720083804, 282.26172415213, 281.296226186293, 280.770899476664, 279.93333610449, 276.583082615797, 274.907955871451, 274.070392499277, 273.651610813191, 273.091112506859, 264.028661858715, 253.041042757955, 252.351860992152, 252.00727010925, 251.586077734844, 249.824706745715, 246.301964767457, 239.256480810942, 237.495109821813, 236.603675408279, 235.633415588972, 231.752376311742, 223.990297757282, 220.109258480052, 216.763441237011, 210.116408587111, 184.896175737383, 178.430479615591, 172.604544942503, 166.778610269415, 166.050368435279, 165.429106143815, 164.269787871853, 161.951151327929, 157.31387824008, 156.154559968118, 155.625408975357, 155.160541073968, 153.301069468409, 149.582126257291, 147.727397200391, 145.986489311311, 142.504673533151, 140.763765644072, 139.848632644104, 138.876635391773, 131.125290312433, 123.628807352761, 117.757442023589, 117.392801163602, 117.083827657672, 116.465880645813, 115.229986622095, 112.758198574659, 107.475274783653, 102.035317935062, 100.668151194049, 99.4473921424423, 97.0790778839337, 95.8949207546793, 95.3028421900521, 94.7669174607295, 92.6325775159894, 88.3405465266797, 79.6761456450751, 77.5869789589339, 76.5778585543445, 75.7105899036802, 73.9760526023515, 73.1087839516872, 72.3238232947673, 69.193524965828, 65.8473216265596, 62.520716531791, 59.7419974274682, 59.4163349121119, 59.1717912141199, 58.6827038181359, 57.7045290261679, 57.2675762037617, 56.9646837134129, 56.3588987327151, 54.473946063139, 53.9141683088912, 53.079042169153, 52.2439160294147, 51.251391327664, 50.2588666259131, 49.4668803046432, 48.7130917701314, 48.3766681094254, 48.1121921936969, 47.0056687198614, 45.7079246544983, 44.1851353941176, 42.8094127607058, 40.6342959064089, 39.5213915489229, 39.2532721717957, 39.0650824356527, 38.6887029633666, 37.6149255975593, 37.2771016945355, 36.65670940657, 36.0363171186045, 35.1813441312957, 34.3059728223048, 33.5680138041182, 32.8734481409225, 32.5740691262424, 32.4663053792335, 32.2507778852157, 32.1430141382068, 32.1382840304261, 32.1674324723581, 32.1408198246481, 32.023156999366, 31.7995809004934, 31.2988366159123, 30.6020295568679, 30.0203068438007, 29.172835706189, 28.9467924524238, 28.6408969914178, 28.3350015304119, 27.8218830762424, 27.269293575756, 26.9492661884622, 26.5514918908562, 25.7559432956442, 25.3616126010148, 25.0499283778225, 24.4265599314379, 24.1148757082456, 24.0369546524475, 24.0171209696858, 23.9932956149903, 23.8979941962084, 23.8503434868174, 23.8265181321219, 23.924062126491, 24.9590075424866, 26.5748363412508, 27.5804429484245, 27.7012749802393, 27.6823929442412, 27.6065250355688, 27.4547892182238, 25.6544681981871, 25.2559750644801, 24.9679472788838, 24.3487338713992, 23.6858298148286, 23.3503121932695, 23.119403483546, 22.9215291670338, 22.8370513124916, 22.8104106728051, 22.7211761127421, 22.6686670258237, 22.626098629772, 22.4256297466121, 22.1986025909608, 22.0832215943823, 22.0175852357344, 21.859671878752, 21.7017585217696, 21.4663324861862, 20.9507241403462, 20.3923054448186, 19.7575323593721, 18.9308231173899, 17.9626791054082, 17.0792909372524, 16.2655854162071, 15.5041418804946, 15.3239623540815, 15.204175999549, 14.964603290484, 14.8448169359515, 14.7839488657112, 14.6916718673768, 14.55798604866, 14.4425857472701, 14.3793946647287, 14.2384129143026, 14.0906667579735, 14.0513763188918, 13.9555922798257, 13.7640242016935, 13.3808880454289, 13.1746997901546, 12.9100308263125, 12.3806928986282, 12.1160239347861, 11.9137584171816, 11.1783377671919, 10.1965053569636, 8.82337986417446, 8.29683727317611, 8.04732644721938, 7.90543608367163, 7.56068304035446, 7.45122475990334, 7.22703412453562, 6.64647667133231, 6.04346386154685, 5.6730817506588, 5.49562420264841, 5.4010306269499, 5.32966460028823, 5.19503284581448, 4.67138597652121, 4.45676280566699, 4.37666328234286, 4.37666328234286, 4.37666328234286, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_Fitrho_MLP_MLP_ovbSbU_MLP_Norm[mRho]_Comp[histo1_HlbKBd]",
        "fTitle" : "Projection of Fit1D Fitrho_MLP_MLP",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 375,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 373,
          "fXmin" : 0.11494,
          "fXmax" : 1.73506,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 316.083971618506,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 316.083971618506,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitrho_MLP_MLP",
      "_ymin" : 0,
      "_ymax" : 287.349065107733,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_Fitrho_MLP_MLP_ovbSbU_MLP_Norm[mRho]_Comp[ps23_yrIuTS]",
      "fTitle" : "Projection of Fit1D Fitrho_MLP_MLP",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 67,
      "fX" : [0.19995, 0.2, 0.25, 0.275, 0.278125, 0.28125, 0.284375, 0.2875, 0.29375, 0.3, 0.30625, 0.3125, 0.325, 0.3375, 0.35, 0.4, 0.425, 0.45, 0.475, 0.5, 0.525, 0.55, 0.575, 0.6, 0.625, 0.65, 0.675, 0.7, 0.725, 0.75, 0.775, 0.8, 0.825, 0.85, 0.875, 0.9, 0.925, 0.95, 0.975, 1, 1.025, 1.05, 1.075, 1.1, 1.125, 1.15, 1.175, 1.2, 1.225, 1.25, 1.275, 1.3, 1.325, 1.35, 1.375, 1.4, 1.425, 1.45, 1.475, 1.5, 1.525, 1.55, 1.575, 1.6, 1.6, 1.65, 1.65005],
      "fY" : [0, 0, 0, 4.41961889915565e-16, 9.67783709355313e-15, 2.44718933834022e-14, 4.28531928908384e-14, 6.39652099042125e-14, 1.1243157078535e-13, 1.67186079660969e-13, 2.26618949032435e-13, 2.89636085325831e-13, 4.2343956796572e-13, 5.64230368494594e-13, 7.0929855891696e-13, 1.3041837098342e-12, 1.60057237371182e-12, 1.89285412428236e-12, 2.18008123742571e-12, 2.46188150963035e-12, 2.73819263513667e-12, 3.0091167801017e-12, 3.27483894943912e-12, 3.53558056951624e-12, 3.79157307681598e-12, 4.04304310596721e-12, 4.29020449211997e-12, 4.53325430070562e-12, 4.77237123243654e-12, 5.00771541142198e-12, 5.23942895569406e-12, 5.46763696524427e-12, 5.69244870649572e-12, 5.91395886066029e-12, 6.13224875822577e-12, 6.34738755580254e-12, 6.55943333258043e-12, 6.76843409653767e-12, 6.97442869831499e-12, 7.17744765520963e-12, 7.37751389025415e-12, 7.57464339258542e-12, 7.76884580576686e-12, 7.96012495071315e-12, 8.14847928957995e-12, 8.33390233654707e-12, 8.51638302092167e-12, 8.69590600746716e-12, 8.87245197835128e-12, 9.04599788062236e-12, 9.21651714267128e-12, 9.38397986272493e-12, 9.54835297204181e-12, 9.70960037514371e-12, 9.86768306911373e-12, 1.00225592437189e-11, 1.01741843638715e-11, 1.03225112357233e-11, 1.04674900574888e-11, 1.06090684559143e-11, 1.07471915091449e-11, 1.08818017565916e-11, 1.10128391962595e-11, 1.11402412696179e-11, 1.11402412696179e-11, 1.11402412696179e-11, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_Fitrho_MLP_MLP_ovbSbU_MLP_Norm[mRho]_Comp[ps23_yrIuTS]",
        "fTitle" : "Projection of Fit1D Fitrho_MLP_MLP",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.05494,
          "fXmax" : 1.79506,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.22542653965797e-11,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.22542653965797e-11,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitrho_MLP_MLP",
      "_ymin" : 0,
      "_ymax" : 1.11402412696179e-11,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "fit1d_Fitrho_MLP_MLP_ovbSbU_MLP_Norm[mRho]",
      "fTitle" : "Projection of Fit1D Fitrho_MLP_MLP",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 375,
      "fX" : [0.19995, 0.2, 0.25, 0.275, 0.28125, 0.2875, 0.29375, 0.3, 0.30625, 0.3125, 0.325, 0.3375, 0.340625, 0.34375, 0.346875, 0.35, 0.4, 0.4125, 0.425, 0.4375, 0.44375, 0.45, 0.45625, 0.4625, 0.46875, 0.475, 0.4875, 0.49375, 0.496875, 0.5, 0.503125, 0.50625, 0.509375, 0.5125, 0.515625, 0.5171875, 0.51875, 0.521875, 0.5234375, 0.525, 0.5375, 0.54375, 0.55, 0.55625, 0.55703125, 0.5578125, 0.559375, 0.5625, 0.5640625, 0.565625, 0.56875, 0.5703125, 0.571875, 0.575, 0.6, 0.60625, 0.609375, 0.6109375, 0.6125, 0.615625, 0.6171875, 0.61796875, 0.61875, 0.625, 0.63125, 0.6375, 0.63828125, 0.6390625, 0.640625, 0.64375, 0.6453125, 0.646875, 0.65, 0.6625, 0.665625, 0.66875, 0.671875, 0.675, 0.678125, 0.678515625, 0.6787109375, 0.67890625, 0.6796875, 0.68125, 0.684375, 0.68515625, 0.6853515625, 0.685546875, 0.6859375, 0.6875, 0.690625, 0.6921875, 0.69375, 0.696875, 0.6984375, 0.698828125, 0.69921875, 0.7, 0.703125, 0.7046875, 0.70546875, 0.70625, 0.709375, 0.7109375, 0.71171875, 0.712109375, 0.7123046875, 0.7125, 0.71875, 0.719140625, 0.71953125, 0.7203125, 0.721875, 0.725, 0.72578125, 0.7265625, 0.728125, 0.73125, 0.7328125, 0.734375, 0.7375, 0.7390625, 0.739453125, 0.73984375, 0.740625, 0.74375, 0.7453125, 0.74609375, 0.746875, 0.75, 0.7515625, 0.75234375, 0.752734375, 0.7529296875, 0.753125, 0.75625, 0.759375, 0.7595703125, 0.759765625, 0.76015625, 0.7609375, 0.7625, 0.765625, 0.76640625, 0.7671875, 0.76875, 0.771875, 0.77265625, 0.773046875, 0.7734375, 0.775, 0.778125, 0.7796875, 0.7798828125, 0.780078125, 0.78046875, 0.78125, 0.784375, 0.7859375, 0.78671875, 0.7875, 0.790625, 0.7921875, 0.79296875, 0.793359375, 0.79375, 0.8, 0.80625, 0.806640625, 0.8068359375, 0.80703125, 0.8078125, 0.809375, 0.8125, 0.81328125, 0.813671875, 0.8140625, 0.815625, 0.81875, 0.8203125, 0.821875, 0.825, 0.8375, 0.840625, 0.84375, 0.846875, 0.847265625, 0.84765625, 0.8484375, 0.85, 0.853125, 0.85390625, 0.854296875, 0.8546875, 0.85625, 0.859375, 0.8609375, 0.8625, 0.865625, 0.8671875, 0.86796875, 0.86875, 0.875, 0.88125, 0.8875, 0.887890625, 0.88828125, 0.8890625, 0.890625, 0.89375, 0.9, 0.90625, 0.9078125, 0.909375, 0.9125, 0.9140625, 0.91484375, 0.915625, 0.91875, 0.925, 0.9375, 0.940625, 0.9421875, 0.94375, 0.946875, 0.9484375, 0.95, 0.95625, 0.9625, 0.96875, 0.975, 0.97578125, 0.9765625, 0.978125, 0.98125, 0.9828125, 0.984375, 0.9875, 1, 1.003125, 1.00625, 1.009375, 1.0125, 1.015625, 1.01875, 1.021875, 1.0234375, 1.025, 1.03125, 1.0375, 1.04375, 1.05, 1.0625, 1.06875, 1.0703125, 1.071875, 1.075, 1.0875, 1.090625, 1.09375, 1.096875, 1.1, 1.103125, 1.10625, 1.109375, 1.1109375, 1.1125, 1.115625, 1.1171875, 1.11875, 1.125, 1.13125, 1.1375, 1.14375, 1.15, 1.15625, 1.1625, 1.175, 1.178125, 1.18125, 1.184375, 1.1875, 1.190625, 1.1921875, 1.19375, 1.196875, 1.1984375, 1.2, 1.203125, 1.2046875, 1.205078125, 1.20546875, 1.20625, 1.209375, 1.2109375, 1.21171875, 1.2125, 1.21875, 1.225, 1.23125, 1.23203125, 1.2328125, 1.234375, 1.2375, 1.25, 1.253125, 1.25625, 1.2625, 1.26875, 1.271875, 1.275, 1.278125, 1.2796875, 1.28125, 1.2875, 1.3, 1.3125, 1.325, 1.3375, 1.34375, 1.346875, 1.35, 1.353125, 1.35625, 1.3625, 1.36875, 1.375, 1.38125, 1.3875, 1.39375, 1.4, 1.40625, 1.4078125, 1.409375, 1.4125, 1.4140625, 1.415625, 1.41875, 1.425, 1.43125, 1.434375, 1.4375, 1.440625, 1.44140625, 1.4421875, 1.44375, 1.446875, 1.4484375, 1.45, 1.453125, 1.4546875, 1.45625, 1.4625, 1.475, 1.5, 1.50625, 1.509375, 1.5125, 1.525, 1.528125, 1.53125, 1.5375, 1.54375, 1.55, 1.55625, 1.5625, 1.56875, 1.575, 1.5875, 1.59375, 1.596875, 1.6, 1.6, 1.65, 1.65005],
      "fY" : [0, 0, 0, 4.41961889915565e-16, 0.0100539457599792, 0.0950375863600066, 0.386347189888709, 0.885321223267529, 1.41841715423132, 1.87673911583343, 2.55634312122403, 3.16812031537026, 3.31560907421449, 3.53525921794873, 3.76865438737629, 4.06414155208481, 7.49199652151183, 8.4423183316396, 9.59677693908701, 10.6877458829105, 11.2393023614909, 11.9692404450524, 12.9627175174974, 14.0759616396635, 14.9359472284929, 15.4912308226545, 16.3798203504865, 16.8217493097694, 17.0730040036863, 17.4759597662877, 17.8789155288892, 18.6725363241882, 19.4661571194873, 20.4375192435239, 21.4427368587486, 21.9092041637602, 22.3114199085925, 23.1158513982572, 23.513372212965, 23.7982147046857, 26.0125846754291, 27.0550830988722, 27.8535300970131, 28.7162157854589, 28.8245640392565, 29.0391524614502, 29.4973038972185, 30.4136067687552, 30.9046246458759, 31.6366630929142, 33.1007399869906, 33.8327784340288, 34.6216502457317, 36.2278105514695, 47.9055534928277, 51.3271768691449, 53.1010959856623, 53.988055543921, 54.9582574487944, 56.9213637167089, 57.9029168506661, 58.4025022030715, 58.9666853152733, 63.4842968863692, 68.0668730086775, 73.4073328594823, 74.1188309872259, 74.9983581931084, 76.7574126048732, 80.2755214284029, 82.0660484741394, 83.9375051500889, 87.6804185019877, 101.84579101899, 105.432703048223, 109.222387668106, 113.012072287989, 117.585596598745, 122.159120909501, 122.730811448346, 123.07123377898, 123.481117823883, 125.120654003495, 128.39972636272, 134.95787108117, 136.597407260782, 137.007291305685, 137.511102883482, 138.544342638957, 142.677301660856, 150.943219704653, 155.068048290746, 158.997746417516, 166.857142671056, 170.786840797826, 171.769265329519, 172.56994643058, 174.121742242529, 180.328925490326, 183.432517114224, 184.984312926173, 186.436920617319, 192.148163261096, 195.003784582985, 196.43159524393, 197.145500574402, 197.502453239638, 197.916471141773, 212.192218274272, 213.087558051145, 214.057431774225, 215.997179220386, 219.876674112706, 227.635663897348, 229.575411343508, 231.189664226171, 234.329398746906, 240.608867788378, 243.728739588698, 246.702951439304, 252.651375140516, 255.625586991122, 256.389106759297, 257.232493749566, 258.919267730104, 265.666363652256, 269.039911613332, 270.72668559387, 272.016807476212, 277.111186322546, 279.658375745713, 280.931970457297, 281.568767813089, 281.834417622222, 281.964427483107, 284.044585257277, 286.124743031447, 286.254752892333, 286.31323263566, 286.374557586436, 286.497207487988, 286.742507291092, 287.2331068973, 287.349065107738, 287.304422731452, 287.21513797888, 287.036568473734, 286.991926097448, 286.969604909305, 286.876122968994, 286.431034455584, 285.540857428765, 285.095768915355, 285.037530803916, 284.916843558187, 284.675469066727, 284.192720083809, 282.261724152135, 281.296226186298, 280.770899476669, 279.933336104496, 276.583082615803, 274.907955871456, 274.070392499283, 273.651610813196, 273.091112506864, 264.02866185872, 253.041042757961, 252.351860992157, 252.007270109256, 251.586077734849, 249.824706745721, 246.301964767463, 239.256480810947, 237.495109821819, 236.603675408285, 235.633415588977, 231.752376311747, 223.990297757287, 220.109258480057, 216.763441237016, 210.116408587117, 184.896175737389, 178.430479615597, 172.604544942509, 166.778610269421, 166.050368435285, 165.429106143821, 164.269787871859, 161.951151327934, 157.313878240086, 156.154559968124, 155.625408975363, 155.160541073974, 153.301069468415, 149.582126257297, 147.727397200397, 145.986489311317, 142.504673533157, 140.763765644078, 139.84863264411, 138.876635391779, 131.12529031244, 123.628807352767, 117.757442023595, 117.392801163608, 117.083827657678, 116.465880645819, 115.229986622101, 112.758198574665, 107.475274783659, 102.035317935069, 100.668151194055, 99.4473921424488, 97.0790778839401, 95.8949207546858, 95.3028421900586, 94.7669174607359, 92.6325775159959, 88.3405465266863, 79.6761456450818, 77.5869789589406, 76.5778585543512, 75.7105899036869, 73.9760526023582, 73.1087839516939, 72.3238232947741, 69.1935249658348, 65.8473216265664, 62.520716531798, 59.7419974274751, 59.4163349121189, 59.1717912141269, 58.6827038181429, 57.7045290261749, 57.2675762037688, 56.9646837134199, 56.3588987327222, 54.4739460631462, 53.9141683088984, 53.0790421691602, 52.243916029422, 51.2513913276713, 50.2588666259204, 49.4668803046505, 48.7130917701388, 48.3766681094327, 48.1121921937043, 47.0056687198689, 45.7079246545058, 44.1851353941251, 42.8094127607134, 40.6342959064165, 39.5213915489306, 39.2532721718035, 39.0650824356604, 38.6887029633744, 37.6149255975672, 37.2771016945434, 36.6567094065779, 36.0363171186125, 35.1813441313036, 34.3059728223128, 33.5680138041262, 32.8734481409305, 32.5740691262505, 32.4663053792416, 32.2507778852238, 32.1430141382149, 32.1382840304342, 32.1674324723663, 32.1408198246563, 32.0231569993742, 31.7995809005017, 31.2988366159206, 30.6020295568763, 30.0203068438091, 29.1728357061976, 28.9467924524323, 28.6408969914264, 28.3350015304205, 27.821883076251, 27.2692935757646, 26.9492661884708, 26.5514918908648, 25.7559432956529, 25.3616126010234, 25.0499283778312, 24.4265599314466, 24.1148757082543, 24.0369546524563, 24.0171209696945, 23.9932956149991, 23.8979941962171, 23.8503434868262, 23.8265181321307, 23.9240621264998, 24.9590075424954, 26.5748363412597, 27.5804429484334, 27.7012749802483, 27.6823929442502, 27.6065250355777, 27.4547892182328, 25.6544681981962, 25.2559750644892, 24.9679472788929, 24.3487338714083, 23.6858298148378, 23.3503121932787, 23.1194034835552, 22.921529167043, 22.8370513125009, 22.8104106728144, 22.7211761127514, 22.6686670258331, 22.6260986297815, 22.4256297466216, 22.1986025909705, 22.083221594392, 22.017585235744, 21.8596718787617, 21.7017585217793, 21.466332486196, 20.950724140356, 20.3923054448284, 19.757532359382, 18.9308231173998, 17.9626791054182, 17.0792909372624, 16.2655854162171, 15.5041418805047, 15.3239623540916, 15.2041759995591, 14.9646032904941, 14.8448169359616, 14.7839488657213, 14.6916718673869, 14.5579860486702, 14.4425857472803, 14.3793946647389, 14.2384129143128, 14.0906667579837, 14.0513763189021, 13.955592279836, 13.7640242017037, 13.3808880454392, 13.1746997901649, 12.9100308263228, 12.3806928986386, 12.1160239347964, 11.913758417192, 11.1783377672023, 10.1965053569741, 8.82337986418507, 8.29683727318676, 8.04732644723004, 7.90543608368231, 7.56068304036521, 7.4512247599141, 7.2270341245464, 6.64647667134312, 6.0434638615577, 5.67308175066968, 5.49562420265932, 5.40103062696085, 5.32966460029921, 5.19503284582549, 4.67138597653229, 4.4567628056781, 4.37666328235399, 4.376663282354, 4.376663282354, 4.376663282354, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "fit1d_Fitrho_MLP_MLP_ovbSbU_MLP_Norm[mRho]",
        "fTitle" : "Projection of Fit1D Fitrho_MLP_MLP",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 377,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 375,
          "fXmin" : 0.05494,
          "fXmax" : 1.79506,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 316.083971618512,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 316.083971618512,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D Fitrho_MLP_MLP",
      "_ymin" : 0,
      "_ymax" : 287.349065107738,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_bhds_1000",
      "fTitle" : "Histogram of bhds_1000_plot__mRho",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 27,
      "fX" : [0.275, 0.325, 0.375, 0.425, 0.475, 0.525, 0.575, 0.625, 0.675, 0.725, 0.775, 0.825, 0.875, 0.925, 0.975, 1.025, 1.075, 1.125, 1.175, 1.225, 1.275, 1.325, 1.375, 1.425, 1.475, 1.525, 1.575],
      "fY" : [-7.70576429367065, 6.68118953704834, -2.11513423919678, -9.00549507141113, 10.6827163696289, -0.345357179641724, 39.8914756774902, 66.2089385986328, 119.660034179688, 235.029815673828, 328.485931396484, 206.164993286133, 147.655578613281, 78.486328125, 47.5578460693359, 42.2743911743164, 46.0418663024902, 33.1921577453613, 49.3125762939453, 45.0662536621094, 33.8238220214844, 15.7675485610962, 13.6060600280762, 1.03780460357666, -11.3561191558838, 8.17597961425781, 15.5953454971313],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "h_bhds_1000",
        "fTitle" : "Histogram of bhds_1000_plot__mRho",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.115,
          "fXmax" : 1.735,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -64.314702369719,
          "fXmax" : 392.20129582652,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 392.20129582652,
        "fMinimum" : -64.314702369719,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025],
      "fEXhigh" : [0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025, 0.025],
      "fEYlow" : [3.11424216531386, 8.55154301659729, 9.94241737386755, 10.274837079462, 11.4427790482279, 11.7675528590899, 13.5467837617943, 15.0884277862368, 18.4778962734284, 23.1188095293694, 25.6723645803487, 22.361570300469, 20.0617725304826, 16.7653650896078, 15.6033215493241, 15.9993711068601, 15.8511048200538, 15.5758892614013, 16.2529166913442, 16.6994923711763, 15.950445376943, 15.0350795127811, 15.2617737223231, 15.0904139062064, 14.9155833641487, 15.7213399440846, 15.6538108451606],
      "fEYhigh" : [3.11424216531386, 8.55154301659729, 9.94241737386755, 10.274837079462, 11.4427790482279, 11.7675528590899, 13.5467837617943, 15.0884277862368, 18.4778962734284, 23.1188095293694, 25.6723645803487, 22.361570300469, 20.0617725304826, 16.7653650896078, 15.6033215493241, 15.9993711068601, 15.8511048200538, 15.5758892614013, 16.2529166913442, 16.6994923711763, 15.950445376943, 15.0350795127811, 15.2617737223231, 15.0904139062064, 14.9155833641487, 15.7213399440846, 15.6538108451606],
      "_yAxisLabel" : "Events \/ ( 0.05 )",
      "_ymin" : -26.2717025200325,
      "_ymax" : 354.158295976833,
      "_normValue" : 0,
      "_nominalBinWidth" : 1,
      "_nSigma" : 1,
      "_entries" : 0,
      "_rawEntries" : 0,
      "_originalWeights" : []
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "fl", "l", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 562,
  "fWindowTopY" : 23,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig6.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.07,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.25925927799643,
  "fY1" : -2.89156625857113,
  "fX2" : 6.43209876599989,
  "fY2" : 21.2048193192877,
  "fXtoAbsPixelk" : -23.0999517374754,
  "fXtoPixelk" : -23.0999517374754,
  "fXtoPixel" : 89.1000002622604,
  "fYtoAbsPixelk" : 1182.72005060081,
  "fYtoPixelk" : 1182.72005060081,
  "fYtoPixel" : -55.775999917388,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 550,
  "fVtoAbsPixelk" : 1344.00005,
  "fVtoPixelk" : 1344,
  "fVtoPixel" : -1344,
  "fAbsPixeltoXk" : 0.25925927799643,
  "fPixeltoXk" : 0.25925927799643,
  "fPixeltoX" : 0.0112233445236427,
  "fAbsPixeltoYk" : 21.2048193192877,
  "fPixeltoYk" : -2.89156625857113,
  "fPixeltoY" : -0.0179288583168592,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 1,
  "fUymin" : 0,
  "fUxmax" : 6,
  "fUymax" : 20,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 1,
      "fY1" : 0,
      "fX2" : 6,
      "fY2" : 20,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1001",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 12,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : -0.02,
        "fLabelSize" : 0.07,
        "fTickLength" : 0.008,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 10,
        "fXmin" : 1,
        "fXmax" : 6,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 0,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 20,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "TBox",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fX1" : 2.54590081317069,
      "fY1" : 0.04,
      "fX2" : 3.05009918682931,
      "fY2" : 19.96
    }, {
      "_typename" : "TBox",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 799,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 800,
      "fFillStyle" : 0,
      "fX1" : 2.54590081317069,
      "fY1" : 0.04,
      "fX2" : 3.05009918682931,
      "fY2" : 19.96
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fX1" : 2.798,
      "fY1" : 0,
      "fX2" : 2.798,
      "fY2" : 20
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph0",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [3.01],
      "fY" : [19],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph0",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 2.91,
          "fXmax" : 4.11,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 18.9,
          "fXmax" : 20.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph1",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [3.22],
      "fY" : [18],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph1",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.12,
          "fXmax" : 4.32,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 17.9,
          "fXmax" : 19.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph2",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [2.85],
      "fY" : [17],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph2",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 2.75,
          "fXmax" : 3.95,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 16.9,
          "fXmax" : 18.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph3",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [2.85],
      "fY" : [16],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph3",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 2.75,
          "fXmax" : 3.95,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 15.9,
          "fXmax" : 17.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph4",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [3.08],
      "fY" : [15],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph4",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 2.98,
          "fXmax" : 4.18,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 14.9,
          "fXmax" : 16.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph5",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [2.62],
      "fY" : [14],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph5",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 2.52,
          "fXmax" : 3.72,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 13.9,
          "fXmax" : 15.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph6",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [2.88],
      "fY" : [13],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph6",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 2.78,
          "fXmax" : 3.98,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 12.9,
          "fXmax" : 14.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph7",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [3.16],
      "fY" : [12],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph7",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.06,
          "fXmax" : 4.26,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 11.9,
          "fXmax" : 13.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph8",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [2.5],
      "fY" : [11],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph8",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 2.4,
          "fXmax" : 3.6,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 10.9,
          "fXmax" : 12.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph9",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [2.7],
      "fY" : [10],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph9",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 2.6,
          "fXmax" : 3.8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 9.9,
          "fXmax" : 11.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph10",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [2.6],
      "fY" : [9],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph10",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 2.5,
          "fXmax" : 3.7,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 8.9,
          "fXmax" : 10.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph11",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [2.8],
      "fY" : [8],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph11",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 2.7,
          "fXmax" : 3.9,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 7.9,
          "fXmax" : 9.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph12",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [2.77],
      "fY" : [7],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph12",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 2.67,
          "fXmax" : 3.87,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 6.9,
          "fXmax" : 8.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph13",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [5.29],
      "fY" : [6],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph13",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.19,
          "fXmax" : 6.39,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 5.9,
          "fXmax" : 7.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph14",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [3.31],
      "fY" : [5],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph14",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.21,
          "fXmax" : 4.41,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 4.9,
          "fXmax" : 6.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph15",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [3.52],
      "fY" : [4],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph15",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.42,
          "fXmax" : 4.62,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 3.9,
          "fXmax" : 5.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraphAsymmErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph16",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [5.65],
      "fY" : [3],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph16",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.341,
          "fXmax" : 5.929,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 2.9,
          "fXmax" : 4.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19,
      "fEXlow" : [0.26],
      "fEXhigh" : [0.23],
      "fEYlow" : [0],
      "fEYhigh" : [0]
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph17",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [2.71],
      "fY" : [2],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph17",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 2.61,
          "fXmax" : 3.81,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 1.9,
          "fXmax" : 3.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19
    }, {
      "_typename" : "TGraphAsymmErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph18",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 1,
      "fX" : [3.15],
      "fY" : [1],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 512,
        "fName" : "Graph18",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : -0.02,
          "fLabelSize" : 0.07,
          "fTickLength" : 0.008,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.031,
          "fXmax" : 3.259,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0.9,
          "fXmax" : 2.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 19,
      "fEXlow" : [0.1],
      "fEXhigh" : [0.09],
      "fEYlow" : [0],
      "fEYhigh" : [0]
    }],
    "opt" : ["", "", "", "", "", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1"]
  },
  "fExecs" : null,
  "fName" : "glTheory",
  "fTitle" : "Theory vs experiment",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 8.184524,
  "fYsizeReal" : 20,
  "fWindowTopX" : 0,
  "fWindowTopY" : 23,
  "fWindowWidth" : 552,
  "fWindowHeight" : 1369,
  "fCw" : 550,
  "fCh" : 1344,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}
